Trade-Size-Aware Dynamic Fees for Impermanent Loss Mitigation in AMMs

Automated Market Makers enable decentralized trading but systematically expose liquidity providers to impermanent loss through arbitrage-driven rebalancing. While dynamic fee mechanisms offer a promising mitigation strategy, existing approaches remain largely reactive, adjusting costs based on historical signals rather than explicitly linking them to the structural risk imposed by individual trades. To address this limitation, we propose a novel fee formation framework built on three core innovations. First, we introduce a coupled market maker architecture in which fee dynamics are governed by a secondary invariant, allowing liquidity state and transaction costs to evolve jointly. Second, we develop an impermanent-loss trimming fee model that adaptively increases transaction costs for trades exceeding the liquidity providers' profitable region, effectively offsetting losses from large arbitrage executions while preserving baseline fees for smaller transactions. Third, we establish a unified evaluation methodology using performance profiles to systematically compare fee algorithms across diverse market conditions. By extending a heterogeneous trader model to derive optimal arbitrage strategies under state-dependent fees, we conduct extensive simulations on historical data spanning four distinct market regimes and three token pair categories. Our results demonstrate that the proposed fee enhancements improve liquidity provider yields by 6--24% in volatile markets and up to 119% in calm regimes, while maintaining uninformed user participation and reducing informed arbitrage profitability by 3--10%. Performance profile analysis confirms that ILT-enhanced algorithms dominate baseline counterparts across 60--75% of test scenarios.

==> data/df_not_stable_not_stable.csv <==
,Period,Pair,Slope,Std_dev,start_time,end_time,Market_type,A_symbol,B_symbol
0,2024-05-06/2024-05-12,ETH/BTC,-0.00013442072794130446,0.0021480381738475094,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,ETH,BTC
1,2024-05-13/2024-05-19,ETH/BTC,-0.00013334878487464722,0.0027534160559568852,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,ETH,BTC
2,2024-05-20/2024-05-26,ETH/BTC,0.0008250683580287885,0.00822372457360762,2024-05-20,2024-05-26 23:59:59.999999999,bull_market,ETH,BTC
3,2024-05-27/2024-06-02,ETH/BTC,-8.771713995011216e-05,0.0026133124427616746,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ETH,BTC
4,2024-06-03/2024-06-09,ETH/BTC,-0.00023668788400782692,0.002042047227297875,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,ETH,BTC
5,2024-06-10/2024-06-16,ETH/BTC,0.00014989065139566128,0.0029916077903849544,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,ETH,BTC
6,2024-06-17/2024-06-23,ETH/BTC,0.00015895767342115184,0.0027855232748672026,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,ETH,BTC
7,2024-06-24/2024-06-30,ETH/BTC,0.00011013664678290946,0.0028594809131696586,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,ETH,BTC
8,2024-07-01/2024-07-07,ETH/BTC,-0.0003892387703414921,0.003469198169885368,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ETH,BTC
9,2024-07-08/2024-07-14,ETH/BTC,8.289281187681392e-05,0.0029854924690757663,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,ETH,BTC
10,2024-07-15/2024-07-21,ETH/BTC,-0.00018051615380964544,0.0021904115722755435,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,ETH,BTC
11,2024-07-22/2024-07-28,ETH/BTC,-0.0006825572408136558,0.0037635777025061385,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,ETH,BTC
12,2024-07-29/2024-08-04,ETH/BTC,-0.0002494936225778252,0.003781748473093304,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,ETH,BTC
13,2024-08-05/2024-08-11,ETH/BTC,-0.0001925931229163051,0.006892016809996695,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,ETH,BTC
14,2024-08-12/2024-08-18,ETH/BTC,-9.138457243393901e-05,0.003520878963007666,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,ETH,BTC
15,2024-08-19/2024-08-25,ETH/BTC,-0.00018457708625872643,0.0029533638923991508,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,ETH,BTC
16,2024-08-26/2024-09-01,ETH/BTC,1.9686548720249886e-05,0.00340752900779407,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,ETH,BTC
17,2024-09-02/2024-09-08,ETH/BTC,-0.0001345952349798499,0.0030709169225592837,2024-09-02,2024-09-08 23:59:59.999999999,calm_market,ETH,BTC
18,2024-09-09/2024-09-15,ETH/BTC,-0.0002748632780810394,0.002217189928151535,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ETH,BTC
19,2024-09-16/2024-09-22,ETH/BTC,0.0003558875131627951,0.0033219205573569817,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,ETH,BTC
20,2024-09-23/2024-09-29,ETH/BTC,-0.00020397985982617417,0.0025467449545791,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,ETH,BTC
21,2024-09-30/2024-10-06,ETH/BTC,-0.0004042374895004825,0.0026169183902781793,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ETH,BTC
22,2024-10-07/2024-10-13,ETH/BTC,3.7226970899261906e-05,0.0026242640965856603,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ETH,BTC
23,2024-10-14/2024-10-20,ETH/BTC,-0.00010862641300283514,0.002977435099215716,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,ETH,BTC
24,2024-10-21/2024-10-27,ETH/BTC,-0.0005537942316120388,0.002685071704725802,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ETH,BTC
25,2024-10-28/2024-11-03,ETH/BTC,-0.0001911848359338867,0.003197048234485889,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,ETH,BTC
26,2024-11-04/2024-11-10,ETH/BTC,0.0009842813967115822,0.0057059661957646205,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ETH,BTC
27,2024-11-11/2024-11-17,ETH/BTC,-0.00085869320522657,0.00565564784083836,2024-11-11,2024-11-17 23:59:59.999999999,bear_market,ETH,BTC
28,2024-11-18/2024-11-24,ETH/BTC,9.845108300105142e-05,0.006681631631329085,2024-11-18,2024-11-24 23:59:59.999999999,volatile_market,ETH,BTC
29,2024-11-25/2024-12-01,ETH/BTC,0.0004902192136103101,0.005060384311480463,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ETH,BTC
30,2024-12-02/2024-12-08,ETH/BTC,0.0004342642675086038,0.005378829532670462,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,ETH,BTC
31,2024-12-09/2024-12-15,ETH/BTC,-8.987332741632437e-05,0.004348914929795179,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,ETH,BTC
32,2024-12-16/2024-12-22,ETH/BTC,-0.0006493522465496702,0.005546586570781081,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ETH,BTC
33,2024-12-23/2024-12-29,ETH/BTC,4.205448633132697e-05,0.0036941964478240602,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,ETH,BTC
34,2024-12-30/2025-01-05,ETH/BTC,0.00018960914506556598,0.0025845246107385413,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,ETH,BTC
35,2025-01-06/2025-01-12,ETH/BTC,-0.0003627788293015445,0.0030718965997628776,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ETH,BTC
36,2025-01-13/2025-01-19,ETH/BTC,-0.00043391130174424085,0.006654892065695767,2025-01-13,2025-01-19 23:59:59.999999999,bear_market,ETH,BTC
37,2025-01-20/2025-01-26,ETH/BTC,1.9371865700708203e-05,0.004938038662821958,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,ETH,BTC
38,2025-01-27/2025-02-02,ETH/BTC,9.080765098410444e-05,0.004519850073696946,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,ETH,BTC
39,2025-02-03/2025-02-09,ETH/BTC,-7.647816512904218e-05,0.010547128839046125,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,ETH,BTC
40,2025-02-10/2025-02-16,ETH/BTC,0.00013630124939964874,0.003813223149368977,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,ETH,BTC
41,2025-02-17/2025-02-23,ETH/BTC,0.00013543568707696926,0.004635641440051152,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,ETH,BTC
42,2025-02-24/2025-03-02,ETH/BTC,-0.0005641594613658039,0.00733259650621529,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,ETH,BTC
43,2025-03-03/2025-03-09,ETH/BTC,-5.363103521814461e-05,0.005374074848618076,2025-03-03,2025-03-09 23:59:59.999999999,volatile_market,ETH,BTC
44,2025-03-10/2025-03-16,ETH/BTC,-0.0004447475751028751,0.006033434593946573,2025-03-10,2025-03-16 23:59:59.999999999,bear_market,ETH,BTC
45,2025-03-17/2025-03-23,ETH/BTC,0.0001976954879063397,0.003573652595292391,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,ETH,BTC
46,2025-03-24/2025-03-30,ETH/BTC,-0.0005423401654939282,0.0038060757011964337,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,ETH,BTC
47,2025-03-31/2025-04-06,ETH/BTC,-0.0003056533944127632,0.004352599772221435,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,ETH,BTC
48,2025-04-07/2025-04-13,ETH/BTC,-0.0002575195463433251,0.0071174029101392115,2025-04-07,2025-04-13 23:59:59.999999999,volatile_market,ETH,BTC
49,2025-04-14/2025-04-20,ETH/BTC,-0.00018422759362040427,0.003782301125030592,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,ETH,BTC
50,2025-04-21/2025-04-27,ETH/BTC,0.0002495249919064462,0.00467503655600805,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,ETH,BTC
51,2025-04-28/2025-05-04,ETH/BTC,2.993070941169895e-05,0.0027453831199205363,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,ETH,BTC
52,2025-05-05/2025-05-11,ETH/BTC,-0.0004451085865229684,0.0028491079656370634,2025-05-05,2025-05-11 23:59:59.999999999,bear_market,ETH,BTC
53,2024-05-06/2024-05-12,ADA/BTC,9.873544778546766e-05,0.00438883739130252,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,ADA,BTC
54,2024-05-13/2024-05-19,ADA/BTC,0.0001617218053636837,0.005035427127835444,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,ADA,BTC
55,2024-05-20/2024-05-26,ADA/BTC,-0.0004243782842511567,0.005322648653544616,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,ADA,BTC
56,2024-05-27/2024-06-02,ADA/BTC,-0.00012789813076332385,0.00322493682067677,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ADA,BTC
57,2024-06-03/2024-06-09,ADA/BTC,-0.00026649216343728216,0.004938805994561094,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,ADA,BTC
58,2024-06-10/2024-06-16,ADA/BTC,-0.00015467815975685884,0.003812332067117085,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,ADA,BTC
59,2024-06-17/2024-06-23,ADA/BTC,-3.870002167831646e-05,0.006663194496129894,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,ADA,BTC
60,2024-06-24/2024-06-30,ADA/BTC,0.0001544873612611802,0.005272502072630732,2024-06-24,2024-06-30 23:59:59.999999999,volatile_market,ADA,BTC
61,2024-07-01/2024-07-07,ADA/BTC,-0.0003068398602229489,0.008281207671552604,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ADA,BTC
62,2024-07-08/2024-07-14,ADA/BTC,0.0009503870853642892,0.006402604536124875,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,ADA,BTC
63,2024-07-15/2024-07-21,ADA/BTC,-0.0005347385542826109,0.005493773548507213,2024-07-15,2024-07-21 23:59:59.999999999,bear_market,ADA,BTC
64,2024-07-22/2024-07-28,ADA/BTC,-0.00036189526781216794,0.004726077902181962,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,ADA,BTC
65,2024-07-29/2024-08-04,ADA/BTC,-0.0002012469633046052,0.005092259385945178,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,ADA,BTC
66,2024-08-05/2024-08-11,ADA/BTC,-0.00020406804047677605,0.0064664142820542395,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,ADA,BTC
67,2024-08-12/2024-08-18,ADA/BTC,-5.103726361721681e-05,0.004860383231287471,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,ADA,BTC
68,2024-08-19/2024-08-25,ADA/BTC,0.0005104713997724908,0.005584466284972764,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ADA,BTC
69,2024-08-26/2024-09-01,ADA/BTC,-4.621771013632126e-05,0.004449178889266951,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,ADA,BTC
70,2024-09-02/2024-09-08,ADA/BTC,0.0005737859145127923,0.004993768493136601,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,ADA,BTC
71,2024-09-09/2024-09-15,ADA/BTC,-0.00027106439050322964,0.004154395833587411,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ADA,BTC
72,2024-09-16/2024-09-22,ADA/BTC,-6.779592252696667e-05,0.003689154851102777,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,ADA,BTC
73,2024-09-23/2024-09-29,ADA/BTC,0.0004977079786235067,0.004242889605316459,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,ADA,BTC
74,2024-09-30/2024-10-06,ADA/BTC,-0.0004203725448484687,0.0047491937500102836,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ADA,BTC
75,2024-10-07/2024-10-13,ADA/BTC,-2.1114793406078726e-05,0.003294334633811471,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ADA,BTC
76,2024-10-14/2024-10-20,ADA/BTC,-0.00046309392901049297,0.004512055209963031,2024-10-14,2024-10-20 23:59:59.999999999,bear_market,ADA,BTC
77,2024-10-21/2024-10-27,ADA/BTC,-0.0006432782354477911,0.004997974451158061,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ADA,BTC
78,2024-10-28/2024-11-03,ADA/BTC,0.00014639118046811636,0.00461758587002762,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,ADA,BTC
79,2024-11-04/2024-11-10,ADA/BTC,0.0026528835972634865,0.013831806641549059,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ADA,BTC
80,2024-11-11/2024-11-17,ADA/BTC,0.0012763136345587682,0.0165098494200084,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,ADA,BTC
81,2024-11-18/2024-11-24,ADA/BTC,0.002120435527815416,0.01642628601104792,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ADA,BTC
82,2024-11-25/2024-12-01,ADA/BTC,0.0006210471545391911,0.011314547239531625,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ADA,BTC
83,2024-12-02/2024-12-08,ADA/BTC,-0.0002524504188851537,0.013502822845631673,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,ADA,BTC
84,2024-12-09/2024-12-15,ADA/BTC,-0.00017942995025056188,0.01275107459125254,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ADA,BTC
85,2024-12-16/2024-12-22,ADA/BTC,-0.0007230671821799289,0.011458574985258908,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ADA,BTC
86,2024-12-23/2024-12-29,ADA/BTC,-0.00015829434615386736,0.00740269666320392,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ADA,BTC
87,2024-12-30/2025-01-05,ADA/BTC,0.0015612293719418802,0.00852541081799978,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ADA,BTC
88,2025-01-06/2025-01-12,ADA/BTC,-0.0003995029889737084,0.00943981202412751,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ADA,BTC
89,2025-01-13/2025-01-19,ADA/BTC,0.00018962851193291206,0.010395334637568447,2025-01-13,2025-01-19 23:59:59.999999999,volatile_market,ADA,BTC
90,2025-01-20/2025-01-26,ADA/BTC,-0.0003066668054558497,0.006696494386198178,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,ADA,BTC
91,2025-01-27/2025-02-02,ADA/BTC,-0.0002377993891886298,0.006866768722781318,2025-01-27,2025-02-02 23:59:59.999999999,volatile_market,ADA,BTC
92,2025-02-03/2025-02-09,ADA/BTC,-0.00039019413209863017,0.017976252504702202,2025-02-03,2025-02-09 23:59:59.999999999,bear_market,ADA,BTC
93,2025-02-10/2025-02-16,ADA/BTC,0.0005549472098999216,0.008737073420306675,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,ADA,BTC
94,2025-02-17/2025-02-23,ADA/BTC,-0.00017402262421995307,0.007854129685878076,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,ADA,BTC
95,2025-02-24/2025-03-02,ADA/BTC,0.0006488432710572911,0.024810173291950167,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,ADA,BTC
96,2025-03-03/2025-03-09,ADA/BTC,-0.0010185613364756185,0.015437894912251487,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ADA,BTC
97,2025-03-10/2025-03-16,ADA/BTC,-0.00016032382807678022,0.006972161298255224,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ADA,BTC
98,2025-03-17/2025-03-23,ADA/BTC,-0.0001822039629684218,0.0043562175803195605,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,ADA,BTC
99,2025-03-24/2025-03-30,ADA/BTC,-0.00027884751205902656,0.004909674653288441,2025-03-24,2025-03-30 23:59:59.999999999,calm_market,ADA,BTC
100,2025-03-31/2025-04-06,ADA/BTC,-0.0002745871030451446,0.00603404330940748,2025-03-31,2025-04-06 23:59:59.999999999,volatile_market,ADA,BTC
101,2025-04-07/2025-04-13,ADA/BTC,0.0003757950242879129,0.008161349376324957,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,ADA,BTC
102,2025-04-14/2025-04-20,ADA/BTC,-0.00015496448782463732,0.004041159765711392,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,ADA,BTC
103,2025-04-21/2025-04-27,ADA/BTC,0.00029321081230553037,0.005399301489716399,2025-04-21,2025-04-27 23:59:59.999999999,volatile_market,ADA,BTC
104,2025-04-28/2025-05-04,ADA/BTC,-0.00021849867775026096,0.005513662438967873,2025-04-28,2025-05-04 23:59:59.999999999,volatile_market,ADA,BTC
105,2025-05-05/2025-05-11,ADA/BTC,-0.0005647171519246872,0.004658582865655085,2025-05-05,2025-05-11 23:59:59.999999999,bear_market,ADA,BTC
106,2024-05-06/2024-05-12,ADA/ETH,0.00023067957571141535,0.00421177050989331,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,ADA,ETH
107,2024-05-13/2024-05-19,ADA/ETH,0.0002973930600019805,0.004576301473594554,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,ADA,ETH
108,2024-05-20/2024-05-26,ADA/ETH,-0.0012494543975839615,0.0065845496385644525,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,ADA,ETH
109,2024-05-27/2024-06-02,ADA/ETH,-3.896973372258283e-05,0.0031450001539662462,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ADA,ETH
110,2024-06-03/2024-06-09,ADA/ETH,-2.8301678864132347e-05,0.0048677424602306864,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,ADA,ETH
111,2024-06-10/2024-06-16,ADA/ETH,-0.0003032652035761074,0.003472250085481234,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,ADA,ETH
112,2024-06-17/2024-06-23,ADA/ETH,-0.00019794709924674832,0.0059738279809728725,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,ADA,ETH
113,2024-06-24/2024-06-30,ADA/ETH,4.525320613404373e-05,0.005253749178578665,2024-06-24,2024-06-30 23:59:59.999999999,volatile_market,ADA,ETH
114,2024-07-01/2024-07-07,ADA/ETH,8.269060409532428e-05,0.007630933236625358,2024-07-01,2024-07-07 23:59:59.999999999,volatile_market,ADA,ETH
115,2024-07-08/2024-07-14,ADA/ETH,0.0008694539109096006,0.006091776261289527,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,ADA,ETH
116,2024-07-15/2024-07-21,ADA/ETH,-0.00035556765072934676,0.005718192739374237,2024-07-15,2024-07-21 23:59:59.999999999,bear_market,ADA,ETH
117,2024-07-22/2024-07-28,ADA/ETH,0.0003203377515187971,0.0045349838281252206,2024-07-22,2024-07-28 23:59:59.999999999,bull_market,ADA,ETH
118,2024-07-29/2024-08-04,ADA/ETH,4.1606037253689155e-05,0.005233374034187004,2024-07-29,2024-08-04 23:59:59.999999999,volatile_market,ADA,ETH
119,2024-08-05/2024-08-11,ADA/ETH,-1.1540463811250716e-05,0.006402162517456643,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,ADA,ETH
120,2024-08-12/2024-08-18,ADA/ETH,3.641843963072184e-05,0.004944194023298751,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,ADA,ETH
121,2024-08-19/2024-08-25,ADA/ETH,0.0006942723365970504,0.005280016645674967,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ADA,ETH
122,2024-08-26/2024-09-01,ADA/ETH,-6.615186142529134e-05,0.004778370500868438,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,ADA,ETH
123,2024-09-02/2024-09-08,ADA/ETH,0.0007056149463197817,0.005052221000996535,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,ADA,ETH
124,2024-09-09/2024-09-15,ADA/ETH,2.815058191686953e-06,0.004549469220603509,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ADA,ETH
125,2024-09-16/2024-09-22,ADA/ETH,-0.0004229634281671289,0.0038305361980059123,2024-09-16,2024-09-22 23:59:59.999999999,bear_market,ADA,ETH
126,2024-09-23/2024-09-29,ADA/ETH,0.0007019030135507572,0.004466363012851348,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,ADA,ETH
127,2024-09-30/2024-10-06,ADA/ETH,-1.5245418573531839e-05,0.004395438286859538,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,ADA,ETH
128,2024-10-07/2024-10-13,ADA/ETH,-6.122251503014607e-05,0.0033598697986946765,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ADA,ETH
129,2024-10-14/2024-10-20,ADA/ETH,-0.0003576966361984518,0.004152644455268066,2024-10-14,2024-10-20 23:59:59.999999999,bear_market,ADA,ETH
130,2024-10-21/2024-10-27,ADA/ETH,-8.839402577210683e-05,0.004370254110408908,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,ADA,ETH
131,2024-10-28/2024-11-03,ADA/ETH,0.00033888688479848106,0.004814031395854779,2024-10-28,2024-11-03 23:59:59.999999999,bull_market,ADA,ETH
132,2024-11-04/2024-11-10,ADA/ETH,0.001669124897198904,0.013497161876262022,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ADA,ETH
133,2024-11-11/2024-11-17,ADA/ETH,0.0021362286379357142,0.0159088914755239,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,ADA,ETH
134,2024-11-18/2024-11-24,ADA/ETH,0.002020606375138581,0.016067927089928057,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ADA,ETH
135,2024-11-25/2024-12-01,ADA/ETH,0.0001301386270442153,0.01137902024961657,2024-11-25,2024-12-01 23:59:59.999999999,volatile_market,ADA,ETH
136,2024-12-02/2024-12-08,ADA/ETH,-0.0006854121979924364,0.013209320909861327,2024-12-02,2024-12-08 23:59:59.999999999,bear_market,ADA,ETH
137,2024-12-09/2024-12-15,ADA/ETH,-9.025649426710211e-05,0.010549011246601292,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ADA,ETH
138,2024-12-16/2024-12-22,ADA/ETH,-7.352334423195257e-05,0.00892368443109945,2024-12-16,2024-12-22 23:59:59.999999999,volatile_market,ADA,ETH
139,2024-12-23/2024-12-29,ADA/ETH,-0.0001999190815115958,0.005281664153459115,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ADA,ETH
140,2024-12-30/2025-01-05,ADA/ETH,0.0013717505653146026,0.00840293671353811,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ADA,ETH
141,2025-01-06/2025-01-12,ADA/ETH,-3.836338112844893e-05,0.008378846004149409,2025-01-06,2025-01-12 23:59:59.999999999,volatile_market,ADA,ETH
142,2025-01-13/2025-01-19,ADA/ETH,0.0006223306267492092,0.008504017174269577,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,ADA,ETH
143,2025-01-20/2025-01-26,ADA/ETH,-0.00032739797972118536,0.006207152940053907,2025-01-20,2025-01-26 23:59:59.999999999,bear_market,ADA,ETH
144,2025-01-27/2025-02-02,ADA/ETH,-0.0003287613898733954,0.005993920817193336,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,ADA,ETH
145,2025-02-03/2025-02-09,ADA/ETH,-0.000311366758705512,0.01114058956485366,2025-02-03,2025-02-09 23:59:59.999999999,bear_market,ADA,ETH
146,2025-02-10/2025-02-16,ADA/ETH,0.0004197256533538431,0.007864410117322102,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,ADA,ETH
147,2025-02-17/2025-02-23,ADA/ETH,-0.0003086082016946779,0.006922661303169621,2025-02-17,2025-02-23 23:59:59.999999999,bear_market,ADA,ETH
148,2025-02-24/2025-03-02,ADA/ETH,0.001215250443956183,0.02396170898542456,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,ADA,ETH
149,2025-03-03/2025-03-09,ADA/ETH,-0.0009623863624991723,0.014465423687912413,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ADA,ETH
150,2025-03-10/2025-03-16,ADA/ETH,0.0002855651041395531,0.007086408765574419,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ADA,ETH
151,2025-03-17/2025-03-23,ADA/ETH,-0.00037926946598702295,0.005046896372879175,2025-03-17,2025-03-23 23:59:59.999999999,bear_market,ADA,ETH
152,2025-03-24/2025-03-30,ADA/ETH,0.000263308473009505,0.004498892896335293,2025-03-24,2025-03-30 23:59:59.999999999,calm_market,ADA,ETH
153,2025-03-31/2025-04-06,ADA/ETH,2.9033862441571082e-05,0.004332652061428897,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,ADA,ETH
154,2025-04-07/2025-04-13,ADA/ETH,0.0006323681683483188,0.0061538541933094295,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,ADA,ETH
155,2025-04-14/2025-04-20,ADA/ETH,2.7733965839353204e-05,0.003445328007945753,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,ADA,ETH
156,2025-04-21/2025-04-27,ADA/ETH,4.241529298450594e-05,0.005081199630522216,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,ADA,ETH
157,2025-04-28/2025-05-04,ADA/ETH,-0.0002469709742706177,0.0047231091425491215,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,ADA,ETH
158,2025-05-05/2025-05-11,ADA/ETH,-0.00011899184123559507,0.003897329620202709,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,ADA,ETH
159,2024-05-06/2024-05-12,BNB/ETH,0.000484505224107046,0.00347774108536587,2024-05-06,2024-05-12 23:59:59.999999999,bull_market,BNB,ETH
160,2024-05-13/2024-05-19,BNB/ETH,-0.0005873028489817479,0.0034387072184656332,2024-05-13,2024-05-19 23:59:59.999999999,bear_market,BNB,ETH
161,2024-05-20/2024-05-26,BNB/ETH,-0.0007239338801962723,0.00838049467144102,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,BNB,ETH
162,2024-05-27/2024-06-02,BNB/ETH,0.0001396216165656092,0.002865204129651092,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,BNB,ETH
163,2024-06-03/2024-06-09,BNB/ETH,0.0007575173946037977,0.005702898814163708,2024-06-03,2024-06-09 23:59:59.999999999,bull_market,BNB,ETH
164,2024-06-10/2024-06-16,BNB/ETH,-0.0002014616627722546,0.005185227853199234,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,BNB,ETH
165,2024-06-17/2024-06-23,BNB/ETH,-0.00012057008976519122,0.0028400364707324988,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,BNB,ETH
166,2024-06-24/2024-06-30,BNB/ETH,-5.188641986877155e-05,0.0027822064915544124,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,BNB,ETH
167,2024-07-01/2024-07-07,BNB/ETH,3.618608910712024e-05,0.004654379732246721,2024-07-01,2024-07-07 23:59:59.999999999,calm_market,BNB,ETH
168,2024-07-08/2024-07-14,BNB/ETH,-6.4265649324243346e-06,0.0036937487834241525,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,BNB,ETH
169,2024-07-15/2024-07-21,BNB/ETH,0.00011230022936648225,0.0030057708790156876,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,BNB,ETH
170,2024-07-22/2024-07-28,BNB/ETH,0.00043833446550140914,0.003380477879227813,2024-07-22,2024-07-28 23:59:59.999999999,bull_market,BNB,ETH
171,2024-07-29/2024-08-04,BNB/ETH,0.0003144019430393429,0.004225533313098972,2024-07-29,2024-08-04 23:59:59.999999999,bull_market,BNB,ETH
172,2024-08-05/2024-08-11,BNB/ETH,0.0002143786764141795,0.0063062831719504,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,BNB,ETH
173,2024-08-12/2024-08-18,BNB/ETH,0.0003656197470150238,0.004237329316310875,2024-08-12,2024-08-18 23:59:59.999999999,bull_market,BNB,ETH
174,2024-08-19/2024-08-25,BNB/ETH,-3.934469444049858e-05,0.004798879997082761,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,BNB,ETH
175,2024-08-26/2024-09-01,BNB/ETH,9.879835788329083e-05,0.00398699423101377,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,BNB,ETH
176,2024-09-02/2024-09-08,BNB/ETH,0.0003037151191115979,0.003567819319368476,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,BNB,ETH
177,2024-09-09/2024-09-15,BNB/ETH,0.0004089561701181587,0.0036303344972884216,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,BNB,ETH
178,2024-09-16/2024-09-22,BNB/ETH,-0.00034850755435277984,0.0038993776243005387,2024-09-16,2024-09-22 23:59:59.999999999,bear_market,BNB,ETH
179,2024-09-23/2024-09-29,BNB/ETH,-8.147206491078578e-05,0.003614377464458097,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,BNB,ETH
180,2024-09-30/2024-10-06,BNB/ETH,0.00044244622359591596,0.0028348110586167248,2024-09-30,2024-10-06 23:59:59.999999999,bull_market,BNB,ETH
181,2024-10-07/2024-10-13,BNB/ETH,-3.186803042623445e-05,0.0036654842357471008,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,BNB,ETH
182,2024-10-14/2024-10-20,BNB/ETH,-8.528251075315754e-05,0.003738984015544332,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,BNB,ETH
183,2024-10-21/2024-10-27,BNB/ETH,0.00041268262488982634,0.002782836462229612,2024-10-21,2024-10-27 23:59:59.999999999,bull_market,BNB,ETH
184,2024-10-28/2024-11-03,BNB/ETH,-0.00015574745065176758,0.003201814979411975,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,BNB,ETH
185,2024-11-04/2024-11-10,BNB/ETH,-0.0010724454623901826,0.005587628376302656,2024-11-04,2024-11-10 23:59:59.999999999,bear_market,BNB,ETH
186,2024-11-11/2024-11-17,BNB/ETH,0.000286760843227852,0.007098423614804201,2024-11-11,2024-11-17 23:59:59.999999999,volatile_market,BNB,ETH
187,2024-11-18/2024-11-24,BNB/ETH,-0.00020676991185271488,0.006070235273399161,2024-11-18,2024-11-24 23:59:59.999999999,volatile_market,BNB,ETH
188,2024-11-25/2024-12-01,BNB/ETH,-0.0004271334155674748,0.0053983725881797855,2024-11-25,2024-12-01 23:59:59.999999999,bear_market,BNB,ETH
189,2024-12-02/2024-12-08,BNB/ETH,0.00014570054999040689,0.008308204999719817,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,BNB,ETH
190,2024-12-09/2024-12-15,BNB/ETH,-6.327345743764044e-05,0.005115084338648996,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,BNB,ETH
191,2024-12-16/2024-12-22,BNB/ETH,0.0007345505095896453,0.004928290603822587,2024-12-16,2024-12-22 23:59:59.999999999,bull_market,BNB,ETH
192,2024-12-23/2024-12-29,BNB/ETH,0.0003396976400438444,0.0047423272295393434,2024-12-23,2024-12-29 23:59:59.999999999,bull_market,BNB,ETH
193,2024-12-30/2025-01-05,BNB/ETH,-0.00048731744787998415,0.0032686489011474382,2024-12-30,2025-01-05 23:59:59.999999999,bear_market,BNB,ETH
194,2025-01-06/2025-01-12,BNB/ETH,0.0005387601118959275,0.00400150564646251,2025-01-06,2025-01-12 23:59:59.999999999,bull_market,BNB,ETH
195,2025-01-13/2025-01-19,BNB/ETH,-0.00017996737021872163,0.00573905568647285,2025-01-13,2025-01-19 23:59:59.999999999,volatile_market,BNB,ETH
196,2025-01-20/2025-01-26,BNB/ETH,-0.00011378816124498777,0.004378066750180112,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,BNB,ETH
197,2025-01-27/2025-02-02,BNB/ETH,-0.00016300950044214986,0.004242322721718092,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,BNB,ETH
198,2025-02-03/2025-02-09,BNB/ETH,0.0005742320908488746,0.008021350444185513,2025-02-03,2025-02-09 23:59:59.999999999,bull_market,BNB,ETH
199,2025-02-10/2025-02-16,BNB/ETH,0.00040927289892605265,0.00800687309732678,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,BNB,ETH
200,2025-02-17/2025-02-23,BNB/ETH,-0.00022494568880247968,0.005097036786753384,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,BNB,ETH
201,2025-02-24/2025-03-02,BNB/ETH,0.0007728058187746154,0.008460908851429236,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,BNB,ETH
202,2025-03-03/2025-03-09,BNB/ETH,0.00030330074183734513,0.005453838860927586,2025-03-03,2025-03-09 23:59:59.999999999,bull_market,BNB,ETH
203,2025-03-10/2025-03-16,BNB/ETH,0.0009241187403782707,0.007168116313691533,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,BNB,ETH
204,2025-03-17/2025-03-23,BNB/ETH,-0.0003174988064993765,0.006040711216542646,2025-03-17,2025-03-23 23:59:59.999999999,bear_market,BNB,ETH
205,2025-03-24/2025-03-30,BNB/ETH,0.0006519493683711777,0.004979181357833941,2025-03-24,2025-03-30 23:59:59.999999999,bull_market,BNB,ETH
206,2025-03-31/2025-04-06,BNB/ETH,0.00011754674859274845,0.005104247429622551,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,BNB,ETH
207,2025-04-07/2025-04-13,BNB/ETH,0.00016647899971316196,0.00816562140007349,2025-04-07,2025-04-13 23:59:59.999999999,volatile_market,BNB,ETH
208,2025-04-14/2025-04-20,BNB/ETH,0.00024034811196807756,0.004346340081718277,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,BNB,ETH
209,2025-04-21/2025-04-27,BNB/ETH,-0.0007658213405554669,0.005166141394848564,2025-04-21,2025-04-27 23:59:59.999999999,bear_market,BNB,ETH
210,2025-04-28/2025-05-04,BNB/ETH,-0.00028595570272949044,0.003613896050390264,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,BNB,ETH
211,2025-05-05/2025-05-11,BNB/ETH,0.00043462833129705164,0.0043457956156294514,2025-05-05,2025-05-11 23:59:59.999999999,bull_market,BNB,ETH
212,2024-05-06/2024-05-12,DOT/BTC,-0.0002335660756031311,0.0039246266489511095,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,DOT,BTC
213,2024-05-13/2024-05-19,DOT/BTC,-1.7210210333769722e-05,0.004686622375344112,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,DOT,BTC
214,2024-05-20/2024-05-26,DOT/BTC,9.630600432112654e-05,0.005516456649936936,2024-05-20,2024-05-26 23:59:59.999999999,volatile_market,DOT,BTC
215,2024-05-27/2024-06-02,DOT/BTC,-0.0004070099299106859,0.003913708264358459,2024-05-27,2024-06-02 23:59:59.999999999,bear_market,DOT,BTC
216,2024-06-03/2024-06-09,DOT/BTC,-0.0007161617219598933,0.005409610086656285,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,DOT,BTC
217,2024-06-10/2024-06-16,DOT/BTC,7.267004237885958e-06,0.004777406454000723,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,DOT,BTC
218,2024-06-17/2024-06-23,DOT/BTC,-0.0002721340652215603,0.006635884978834327,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,DOT,BTC
219,2024-06-24/2024-06-30,DOT/BTC,0.0006576583791616566,0.0059377398659044974,2024-06-24,2024-06-30 23:59:59.999999999,bull_market,DOT,BTC
220,2024-07-01/2024-07-07,DOT/BTC,0.00030117877388992484,0.009065058380359725,2024-07-01,2024-07-07 23:59:59.999999999,bull_market,DOT,BTC
221,2024-07-08/2024-07-14,DOT/BTC,-0.00010769854136955313,0.005039305061992511,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,DOT,BTC
222,2024-07-15/2024-07-21,DOT/BTC,-0.0005512326960157829,0.004316845981243031,2024-07-15,2024-07-21 23:59:59.999999999,bear_market,DOT,BTC
223,2024-07-22/2024-07-28,DOT/BTC,-0.0006101626712091191,0.004146120240599269,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,DOT,BTC
224,2024-07-29/2024-08-04,DOT/BTC,-0.0002535514223092834,0.004931290424053684,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,DOT,BTC
225,2024-08-05/2024-08-11,DOT/BTC,-3.6037576557655703e-06,0.007592087738805147,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,DOT,BTC
226,2024-08-12/2024-08-18,DOT/BTC,-0.0003194353857588375,0.004335790875726496,2024-08-12,2024-08-18 23:59:59.999999999,bear_market,DOT,BTC
227,2024-08-19/2024-08-25,DOT/BTC,7.713748338481765e-05,0.004422741124464613,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,DOT,BTC
228,2024-08-26/2024-09-01,DOT/BTC,-0.00019157239201351143,0.003960585075629081,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,DOT,BTC
229,2024-09-02/2024-09-08,DOT/BTC,0.0004479963114677562,0.004187888058513223,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,DOT,BTC
230,2024-09-09/2024-09-15,DOT/BTC,-6.063063073057531e-05,0.003245311590337913,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,DOT,BTC
231,2024-09-16/2024-09-22,DOT/BTC,-0.00029547969213442114,0.004066506783195762,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,DOT,BTC
232,2024-09-23/2024-09-29,DOT/BTC,0.00032832981531862173,0.004345280022229133,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,DOT,BTC
233,2024-09-30/2024-10-06,DOT/BTC,-0.0004680290937220405,0.004383400158732717,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,DOT,BTC
234,2024-10-07/2024-10-13,DOT/BTC,4.43707471335097e-05,0.003139521519094585,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,DOT,BTC
235,2024-10-14/2024-10-20,DOT/BTC,-0.0002106871523392765,0.004548239236207433,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,DOT,BTC
236,2024-10-21/2024-10-27,DOT/BTC,-0.0006450342030445635,0.003350294882870538,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,DOT,BTC
237,2024-10-28/2024-11-03,DOT/BTC,-0.000530466067752898,0.004736752373714928,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,DOT,BTC
238,2024-11-04/2024-11-10,DOT/BTC,0.0007933099581133035,0.0075598674097330475,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,DOT,BTC
239,2024-11-11/2024-11-17,DOT/BTC,-0.00021357757592301333,0.012458507426313244,2024-11-11,2024-11-17 23:59:59.999999999,volatile_market,DOT,BTC
240,2024-11-18/2024-11-24,DOT/BTC,0.0022676365961208033,0.018699759664581577,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,DOT,BTC
241,2024-11-25/2024-12-01,DOT/BTC,0.0003413688064625949,0.009681817782971865,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,DOT,BTC
242,2024-12-02/2024-12-08,DOT/BTC,0.000484481393244126,0.014840680352866282,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,DOT,BTC
243,2024-12-09/2024-12-15,DOT/BTC,-0.0005521697441792355,0.013037423352329885,2024-12-09,2024-12-15 23:59:59.999999999,bear_market,DOT,BTC
244,2024-12-16/2024-12-22,DOT/BTC,-0.0011182972328619603,0.01070296776776822,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,DOT,BTC
245,2024-12-23/2024-12-29,DOT/BTC,-0.00017134648327064877,0.006856904869101015,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,DOT,BTC
246,2024-12-30/2025-01-05,DOT/BTC,0.0006664627674765392,0.006308529390973208,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,DOT,BTC
247,2025-01-06/2025-01-12,DOT/BTC,-0.000587285655530521,0.006302518686295458,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,DOT,BTC
248,2025-01-13/2025-01-19,DOT/BTC,-0.00018558485855250915,0.008869231572034873,2025-01-13,2025-01-19 23:59:59.999999999,volatile_market,DOT,BTC
249,2025-01-20/2025-01-26,DOT/BTC,-0.00021728303544352965,0.0061084007862107995,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,DOT,BTC
250,2025-01-27/2025-02-02,DOT/BTC,0.0001673243235461734,0.007662492020921889,2025-01-27,2025-02-02 23:59:59.999999999,volatile_market,DOT,BTC
251,2025-02-03/2025-02-09,DOT/BTC,-8.81704633985804e-06,0.014600483857486343,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,DOT,BTC
252,2025-02-10/2025-02-16,DOT/BTC,0.00022244525935111422,0.007329682396077148,2025-02-10,2025-02-16 23:59:59.999999999,volatile_market,DOT,BTC
253,2025-02-17/2025-02-23,DOT/BTC,0.0003263935851565668,0.006071480589366192,2025-02-17,2025-02-23 23:59:59.999999999,bull_market,DOT,BTC
254,2025-02-24/2025-03-02,DOT/BTC,0.0007401560123080866,0.008052005632176703,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,DOT,BTC
255,2025-03-03/2025-03-09,DOT/BTC,-0.0002887093969740383,0.006548437313514811,2025-03-03,2025-03-09 23:59:59.999999999,volatile_market,DOT,BTC
256,2025-03-10/2025-03-16,DOT/BTC,0.0002723422990098081,0.006658304230411034,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,DOT,BTC
257,2025-03-17/2025-03-23,DOT/BTC,4.4402828956191606e-05,0.005298100233682442,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,DOT,BTC
258,2025-03-24/2025-03-30,DOT/BTC,-0.0006307741343300995,0.004956043688522058,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,DOT,BTC
259,2025-03-31/2025-04-06,DOT/BTC,-0.0002640290094200675,0.005233200938421388,2025-03-31,2025-04-06 23:59:59.999999999,volatile_market,DOT,BTC
260,2025-04-07/2025-04-13,DOT/BTC,-0.0003404070939350823,0.006444758860310818,2025-04-07,2025-04-13 23:59:59.999999999,bear_market,DOT,BTC
261,2025-04-14/2025-04-20,DOT/BTC,0.0003296240621508701,0.005061387776220955,2025-04-14,2025-04-20 23:59:59.999999999,bull_market,DOT,BTC
262,2025-04-21/2025-04-27,DOT/BTC,0.00017161912501812056,0.00561364759919568,2025-04-21,2025-04-27 23:59:59.999999999,volatile_market,DOT,BTC
263,2025-04-28/2025-05-04,DOT/BTC,-0.00043684754419011054,0.004419378852611853,2025-04-28,2025-05-04 23:59:59.999999999,bear_market,DOT,BTC
264,2025-05-05/2025-05-11,DOT/BTC,-0.0005431874460231285,0.003912861617479581,2025-05-05,2025-05-11 23:59:59.999999999,bear_market,DOT,BTC
265,2024-05-06/2024-05-12,XRP/BTC,-0.00019556186598303433,0.00508719685457288,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,XRP,BTC
266,2024-05-13/2024-05-19,XRP/BTC,-0.00034839377439991107,0.00334793409801326,2024-05-13,2024-05-19 23:59:59.999999999,bear_market,XRP,BTC
267,2024-05-20/2024-05-26,XRP/BTC,0.00014258160656593764,0.005262279801758213,2024-05-20,2024-05-26 23:59:59.999999999,volatile_market,XRP,BTC
268,2024-05-27/2024-06-02,XRP/BTC,-0.00010036564493800082,0.0029165567796162663,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,XRP,BTC
269,2024-06-03/2024-06-09,XRP/BTC,-0.00041333619954188436,0.00399952115268008,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,XRP,BTC
270,2024-06-10/2024-06-16,XRP/BTC,0.00018693071216231366,0.0033072697204806836,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,XRP,BTC
271,2024-06-17/2024-06-23,XRP/BTC,1.879804487652978e-05,0.005783355643863316,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,XRP,BTC
272,2024-06-24/2024-06-30,XRP/BTC,4.5774596346900664e-06,0.0038871675967295295,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,XRP,BTC
273,2024-07-01/2024-07-07,XRP/BTC,-0.00010317459995863102,0.006261803872629245,2024-07-01,2024-07-07 23:59:59.999999999,volatile_market,XRP,BTC
274,2024-07-08/2024-07-14,XRP/BTC,0.0012084446602035803,0.008530380663919769,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,XRP,BTC
275,2024-07-15/2024-07-21,XRP/BTC,8.909630667564429e-05,0.0102744857278007,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,XRP,BTC
276,2024-07-22/2024-07-28,XRP/BTC,-0.00017700454033954443,0.006704423068746007,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,XRP,BTC
277,2024-07-29/2024-08-04,XRP/BTC,-4.0003975781216255e-05,0.0074871534774507385,2024-07-29,2024-08-04 23:59:59.999999999,volatile_market,XRP,BTC
278,2024-08-05/2024-08-11,XRP/BTC,0.0005457666439683221,0.013175172446734922,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,XRP,BTC
279,2024-08-12/2024-08-18,XRP/BTC,-3.923065894750558e-05,0.0046978069448016585,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,XRP,BTC
280,2024-08-19/2024-08-25,XRP/BTC,-0.0003977861533162976,0.00516772613899183,2024-08-19,2024-08-25 23:59:59.999999999,bear_market,XRP,BTC
281,2024-08-26/2024-09-01,XRP/BTC,0.00014010248855382524,0.0037806671009736675,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,XRP,BTC
282,2024-09-02/2024-09-08,XRP/BTC,7.9703047526662e-05,0.003627992932375427,2024-09-02,2024-09-08 23:59:59.999999999,calm_market,XRP,BTC
283,2024-09-09/2024-09-15,XRP/BTC,0.00023594028453564263,0.007768228875388942,2024-09-09,2024-09-15 23:59:59.999999999,volatile_market,XRP,BTC
284,2024-09-16/2024-09-22,XRP/BTC,-0.00040691529967908476,0.004929492348347946,2024-09-16,2024-09-22 23:59:59.999999999,bear_market,XRP,BTC
285,2024-09-23/2024-09-29,XRP/BTC,0.00014263923439936628,0.0055092657192296795,2024-09-23,2024-09-29 23:59:59.999999999,volatile_market,XRP,BTC
286,2024-09-30/2024-10-06,XRP/BTC,-0.0012095546815999092,0.007927087383884805,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,XRP,BTC
287,2024-10-07/2024-10-13,XRP/BTC,4.399369030466307e-05,0.0033226234061761737,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,XRP,BTC
288,2024-10-14/2024-10-20,XRP/BTC,-0.0003327694924037169,0.004549345134541238,2024-10-14,2024-10-20 23:59:59.999999999,bear_market,XRP,BTC
289,2024-10-21/2024-10-27,XRP/BTC,-0.0004022170304379705,0.003524961583888691,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,XRP,BTC
290,2024-10-28/2024-11-03,XRP/BTC,-8.190406645820124e-05,0.00402567360940378,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,XRP,BTC
291,2024-11-04/2024-11-10,XRP/BTC,-5.546486901702896e-05,0.006475674667802991,2024-11-04,2024-11-10 23:59:59.999999999,volatile_market,XRP,BTC
292,2024-11-11/2024-11-17,XRP/BTC,0.003891564147193951,0.0221241827831999,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,XRP,BTC
293,2024-11-18/2024-11-24,XRP/BTC,0.0017310774478558853,0.01639123127578863,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,XRP,BTC
294,2024-11-25/2024-12-01,XRP/BTC,0.0022961281025421086,0.014282303506535851,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,XRP,BTC
295,2024-12-02/2024-12-08,XRP/BTC,-0.0005176143199415185,0.020038977519000457,2024-12-02,2024-12-08 23:59:59.999999999,bear_market,XRP,BTC
296,2024-12-09/2024-12-15,XRP/BTC,-7.618663354835671e-06,0.013898152192158562,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,XRP,BTC
297,2024-12-16/2024-12-22,XRP/BTC,-0.00012065454418231191,0.012065151958317793,2024-12-16,2024-12-22 23:59:59.999999999,volatile_market,XRP,BTC
298,2024-12-23/2024-12-29,XRP/BTC,-0.0001970207028232457,0.0051223639941589665,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,XRP,BTC
299,2024-12-30/2025-01-05,XRP/BTC,0.000862370226816984,0.006506776204958221,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,XRP,BTC
300,2025-01-06/2025-01-12,XRP/BTC,0.0007013187345322104,0.0064591541416522975,2025-01-06,2025-01-12 23:59:59.999999999,bull_market,XRP,BTC
301,2025-01-13/2025-01-19,XRP/BTC,0.0010619325342562168,0.011953631881993526,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,XRP,BTC
302,2025-01-20/2025-01-26,XRP/BTC,-0.0001438707252022439,0.006788046491049895,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,XRP,BTC
303,2025-01-27/2025-02-02,XRP/BTC,-0.00030767445739193907,0.007683852935060363,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,XRP,BTC
304,2025-02-03/2025-02-09,XRP/BTC,-0.0001795820251549799,0.0149676232099137,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,XRP,BTC
305,2025-02-10/2025-02-16,XRP/BTC,0.0010708481276667677,0.006303520788942897,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,XRP,BTC
306,2025-02-17/2025-02-23,XRP/BTC,-0.00023682479800034398,0.005780631993621263,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,XRP,BTC
307,2025-02-24/2025-03-02,XRP/BTC,0.0003608724464602619,0.013680988728600857,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,XRP,BTC
308,2025-03-03/2025-03-09,XRP/BTC,-0.00044089146188133955,0.010017373936356383,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,XRP,BTC
309,2025-03-10/2025-03-16,XRP/BTC,0.0006075385422712987,0.0067109230646358,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,XRP,BTC
310,2025-03-17/2025-03-23,XRP/BTC,0.0001460853117824216,0.00699633774449921,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,XRP,BTC
311,2025-03-24/2025-03-30,XRP/BTC,-0.0006857382330757734,0.004419399789626964,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,XRP,BTC
312,2025-03-31/2025-04-06,XRP/BTC,1.3557391864921382e-05,0.006237694196114136,2025-03-31,2025-04-06 23:59:59.999999999,volatile_market,XRP,BTC
313,2025-04-07/2025-04-13,XRP/BTC,0.0005017400580843544,0.009562853299662957,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,XRP,BTC
314,2025-04-14/2025-04-20,XRP/BTC,-0.00025382273230979197,0.0032507241663718434,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,XRP,BTC
315,2025-04-21/2025-04-27,XRP/BTC,-0.00020686643918321144,0.004278553318177498,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,XRP,BTC
316,2025-04-28/2025-05-04,XRP/BTC,-0.00044734665362914316,0.0035571594348281317,2025-04-28,2025-05-04 23:59:59.999999999,bear_market,XRP,BTC
317,2025-05-05/2025-05-11,XRP/BTC,-0.0006655968579128298,0.003104759550414074,2025-05-05,2025-05-11 23:59:59.999999999,bear_market,XRP,BTC
318,2024-05-06/2024-05-12,SOL/USDT,-0.0003161581091137052,0.009109821298079263,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,SOL,USDT
319,2024-05-13/2024-05-19,SOL/USDT,0.0014177513551350443,0.008130371531227712,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,SOL,USDT
320,2024-05-20/2024-05-26,SOL/USDT,-0.0006618582452814551,0.008553859471685457,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,SOL,USDT
321,2024-05-27/2024-06-02,SOL/USDT,-0.00012515662348740812,0.005740636688044731,2024-05-27,2024-06-02 23:59:59.999999999,volatile_market,SOL,USDT
322,2024-06-03/2024-06-09,SOL/USDT,-0.0002840407754481485,0.005203197305384138,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,SOL,USDT
323,2024-06-10/2024-06-16,SOL/USDT,-0.000628409951288607,0.007513672796133828,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,SOL,USDT
324,2024-06-17/2024-06-23,SOL/USDT,-0.0005001936398426506,0.009156447466094847,2024-06-17,2024-06-23 23:59:59.999999999,bear_market,SOL,USDT
325,2024-06-24/2024-06-30,SOL/USDT,0.0006671332781609268,0.008665023075545874,2024-06-24,2024-06-30 23:59:59.999999999,bull_market,SOL,USDT
326,2024-07-01/2024-07-07,SOL/USDT,-0.0006537113965969147,0.010684645206743686,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,SOL,USDT
327,2024-07-08/2024-07-14,SOL/USDT,0.0002075467540299343,0.008342617601037416,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,SOL,USDT
328,2024-07-15/2024-07-21,SOL/USDT,0.0008703568007520466,0.0077950556169385935,2024-07-15,2024-07-21 23:59:59.999999999,bull_market,SOL,USDT
329,2024-07-22/2024-07-28,SOL/USDT,0.00026936893055763065,0.008458990010735053,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,SOL,USDT
330,2024-07-29/2024-08-04,SOL/USDT,-0.0020604763367590684,0.010931753366975563,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,SOL,USDT
331,2024-08-05/2024-08-11,SOL/USDT,0.0011107573883432863,0.016716467945770093,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,SOL,USDT
332,2024-08-12/2024-08-18,SOL/USDT,-0.00021147851543368797,0.008648641852800456,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,SOL,USDT
333,2024-08-19/2024-08-25,SOL/USDT,0.0007445718021607789,0.00579681479244223,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,SOL,USDT
334,2024-08-26/2024-09-01,SOL/USDT,-0.0012588617702716024,0.008306877160546598,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,SOL,USDT
335,2024-09-02/2024-09-08,SOL/USDT,-0.00024101486684320714,0.008311173236293778,2024-09-02,2024-09-08 23:59:59.999999999,volatile_market,SOL,USDT
336,2024-09-09/2024-09-15,SOL/USDT,0.00025541258862766104,0.0060024248009342114,2024-09-09,2024-09-15 23:59:59.999999999,volatile_market,SOL,USDT
337,2024-09-16/2024-09-22,SOL/USDT,0.0009632821435786239,0.00726174088434902,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,SOL,USDT
338,2024-09-23/2024-09-29,SOL/USDT,0.0006327836657812726,0.006264735729417727,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,SOL,USDT
339,2024-09-30/2024-10-06,SOL/USDT,-0.0005736857164060558,0.007576620663820441,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,SOL,USDT
340,2024-10-07/2024-10-13,SOL/USDT,8.016976563225965e-06,0.00581922888942373,2024-10-07,2024-10-13 23:59:59.999999999,volatile_market,SOL,USDT
341,2024-10-14/2024-10-20,SOL/USDT,0.0002050637308088913,0.007224860845259262,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,SOL,USDT
342,2024-10-21/2024-10-27,SOL/USDT,0.00026447227855995437,0.0074673087284417615,2024-10-21,2024-10-27 23:59:59.999999999,volatile_market,SOL,USDT
343,2024-10-28/2024-11-03,SOL/USDT,-0.0006938337205568838,0.006964026988102183,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,SOL,USDT
344,2024-11-04/2024-11-10,SOL/USDT,0.0018004546638543857,0.009577605249925647,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,SOL,USDT
345,2024-11-11/2024-11-17,SOL/USDT,0.0004114617200457312,0.011401920163745742,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,SOL,USDT
346,2024-11-18/2024-11-24,SOL/USDT,0.0005146355887531493,0.008677789479043685,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,SOL,USDT
347,2024-11-25/2024-12-01,SOL/USDT,-4.6582884054672847e-05,0.00746640493917867,2024-11-25,2024-12-01 23:59:59.999999999,volatile_market,SOL,USDT
348,2024-12-02/2024-12-08,SOL/USDT,0.0003582192151134643,0.009650208486916952,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,SOL,USDT
349,2024-12-09/2024-12-15,SOL/USDT,-2.309189338257066e-05,0.009338499758662383,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,SOL,USDT
350,2024-12-16/2024-12-22,SOL/USDT,-0.0014618100334645551,0.01215546325555544,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,SOL,USDT
351,2024-12-23/2024-12-29,SOL/USDT,8.440077921760626e-05,0.008136839005515482,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,SOL,USDT
352,2024-12-30/2025-01-05,SOL/USDT,0.000999017371836632,0.006873013175039034,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,SOL,USDT
353,2025-01-06/2025-01-12,SOL/USDT,-0.0010622332069164368,0.007730837911151345,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,SOL,USDT
354,2025-01-13/2025-01-19,SOL/USDT,0.002677224133869752,0.017302507773605005,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,SOL,USDT
355,2025-01-20/2025-01-26,SOL/USDT,0.00022863833466929114,0.014254331044596898,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,SOL,USDT
356,2025-01-27/2025-02-02,SOL/USDT,-0.000534437489611821,0.010375897606088277,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,SOL,USDT
357,2025-02-03/2025-02-09,SOL/USDT,-0.00028469689498232824,0.014089296869230689,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,SOL,USDT
358,2025-02-10/2025-02-16,SOL/USDT,-0.0002976144024043223,0.007158316705299501,2025-02-10,2025-02-16 23:59:59.999999999,volatile_market,SOL,USDT
359,2025-02-17/2025-02-23,SOL/USDT,-0.00023971704356894554,0.009368863947733438,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,SOL,USDT
360,2025-02-24/2025-03-02,SOL/USDT,-7.333371080516619e-06,0.017667312942090112,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,SOL,USDT
361,2025-03-03/2025-03-09,SOL/USDT,-0.0008028407829326649,0.014654107129289556,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,SOL,USDT
362,2025-03-10/2025-03-16,SOL/USDT,0.0005368001545707914,0.010784383693142354,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,SOL,USDT
363,2025-03-17/2025-03-23,SOL/USDT,0.00019924193081124792,0.00658974794804635,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,SOL,USDT
364,2025-03-24/2025-03-30,SOL/USDT,-0.0009582817116062889,0.007241257627459147,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,SOL,USDT
365,2025-03-31/2025-04-06,SOL/USDT,-0.0006475742477846531,0.010506242355119846,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,SOL,USDT
366,2025-04-07/2025-04-13,SOL/USDT,0.001569145650000012,0.014369939670184913,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,SOL,USDT
367,2025-04-14/2025-04-20,SOL/USDT,0.00048369654182866514,0.008401947125401972,2025-04-14,2025-04-20 23:59:59.999999999,bull_market,SOL,USDT
368,2025-04-21/2025-04-27,SOL/USDT,0.00046684927824200753,0.0065149881419906104,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,SOL,USDT
369,2025-04-28/2025-05-04,SOL/USDT,-4.826408990132236e-05,0.0059086847909433395,2025-04-28,2025-05-04 23:59:59.999999999,volatile_market,SOL,USDT
370,2025-05-05/2025-05-11,SOL/USDT,8.13492880114238e-06,0.006156633006261965,2025-05-05,2025-05-11 23:59:59.999999999,volatile_market,SOL,USDT
371,2024-05-06/2024-05-12,DOGE/BTC,-0.0004482935471887505,0.005685874529884832,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,DOGE,BTC
372,2024-05-13/2024-05-19,DOGE/BTC,-0.000272608242304487,0.006738390493397416,2024-05-13,2024-05-19 23:59:59.999999999,volatile_market,DOGE,BTC
373,2024-05-20/2024-05-26,DOGE/BTC,0.00045573168456795833,0.010034210772797373,2024-05-20,2024-05-26 23:59:59.999999999,bull_market,DOGE,BTC
374,2024-05-27/2024-06-02,DOGE/BTC,-0.0003131936640922131,0.005333497530994129,2024-05-27,2024-06-02 23:59:59.999999999,bear_market,DOGE,BTC
375,2024-06-03/2024-06-09,DOGE/BTC,-0.0007133059744367897,0.005920292395427757,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,DOGE,BTC
376,2024-06-10/2024-06-16,DOGE/BTC,-9.256997194739953e-05,0.005653101782740023,2024-06-10,2024-06-16 23:59:59.999999999,volatile_market,DOGE,BTC
377,2024-06-17/2024-06-23,DOGE/BTC,-3.689111806983018e-05,0.006958355812564817,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,DOGE,BTC
378,2024-06-24/2024-06-30,DOGE/BTC,0.00014903612153663299,0.005838767397520898,2024-06-24,2024-06-30 23:59:59.999999999,volatile_market,DOGE,BTC
379,2024-07-01/2024-07-07,DOGE/BTC,-0.00042523769788533754,0.00935953104267115,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,DOGE,BTC
380,2024-07-08/2024-07-14,DOGE/BTC,-1.431561332485986e-05,0.005438825598501029,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,DOGE,BTC
381,2024-07-15/2024-07-21,DOGE/BTC,0.00018296812924220688,0.0074040886901807915,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,DOGE,BTC
382,2024-07-22/2024-07-28,DOGE/BTC,-0.00041696032535450036,0.0066379176962344825,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,DOGE,BTC
383,2024-07-29/2024-08-04,DOGE/BTC,-0.0006225855342109339,0.005787236130780808,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,DOGE,BTC
384,2024-08-05/2024-08-11,DOGE/BTC,5.577210155949754e-05,0.007842274460250041,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,DOGE,BTC
385,2024-08-12/2024-08-18,DOGE/BTC,-0.0002280397423013739,0.005173829027736208,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,DOGE,BTC
386,2024-08-19/2024-08-25,DOGE/BTC,8.071579096937622e-05,0.0057219746167960096,2024-08-19,2024-08-25 23:59:59.999999999,volatile_market,DOGE,BTC
387,2024-08-26/2024-09-01,DOGE/BTC,9.47707866889833e-05,0.005209673204699266,2024-08-26,2024-09-01 23:59:59.999999999,volatile_market,DOGE,BTC
388,2024-09-02/2024-09-08,DOGE/BTC,0.0003728460453559097,0.005636854816802554,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,DOGE,BTC
389,2024-09-09/2024-09-15,DOGE/BTC,-0.00012976461887817358,0.005535111771230408,2024-09-09,2024-09-15 23:59:59.999999999,volatile_market,DOGE,BTC
390,2024-09-16/2024-09-22,DOGE/BTC,-8.208745917369522e-05,0.005544150785716898,2024-09-16,2024-09-22 23:59:59.999999999,volatile_market,DOGE,BTC
391,2024-09-23/2024-09-29,DOGE/BTC,0.0010915981840146066,0.007670041458418812,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,DOGE,BTC
392,2024-09-30/2024-10-06,DOGE/BTC,-0.00034458521721967157,0.006360557075987308,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,DOGE,BTC
393,2024-10-07/2024-10-13,DOGE/BTC,6.528592094371331e-05,0.0057095338170311555,2024-10-07,2024-10-13 23:59:59.999999999,volatile_market,DOGE,BTC
394,2024-10-14/2024-10-20,DOGE/BTC,0.0013840032209549975,0.010558190720468888,2024-10-14,2024-10-20 23:59:59.999999999,bull_market,DOGE,BTC
395,2024-10-21/2024-10-27,DOGE/BTC,-0.00027439565396029106,0.007363836172735286,2024-10-21,2024-10-27 23:59:59.999999999,volatile_market,DOGE,BTC
396,2024-10-28/2024-11-03,DOGE/BTC,-6.852350293948366e-05,0.010576945616343463,2024-10-28,2024-11-03 23:59:59.999999999,volatile_market,DOGE,BTC
397,2024-11-04/2024-11-10,DOGE/BTC,0.0016748282700293935,0.016434273968961747,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,DOGE,BTC
398,2024-11-11/2024-11-17,DOGE/BTC,0.00018241759555722144,0.020119538272169515,2024-11-11,2024-11-17 23:59:59.999999999,volatile_market,DOGE,BTC
399,2024-11-18/2024-11-24,DOGE/BTC,0.0004875970253847493,0.01202311595066515,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,DOGE,BTC
400,2024-11-25/2024-12-01,DOGE/BTC,0.00031180371527199233,0.008915472587459995,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,DOGE,BTC
401,2024-12-02/2024-12-08,DOGE/BTC,0.0003115921366755314,0.010964286562654009,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,DOGE,BTC
402,2024-12-09/2024-12-15,DOGE/BTC,-0.0007102507733936791,0.009152673344401237,2024-12-09,2024-12-15 23:59:59.999999999,bear_market,DOGE,BTC
403,2024-12-16/2024-12-22,DOGE/BTC,-0.001230882959682615,0.012603126076242427,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,DOGE,BTC
404,2024-12-23/2024-12-29,DOGE/BTC,2.62749458264594e-05,0.005465396806003197,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,DOGE,BTC
405,2024-12-30/2025-01-05,DOGE/BTC,0.0012095838402040099,0.0071249348376601,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,DOGE,BTC
406,2025-01-06/2025-01-12,DOGE/BTC,-0.0005512551781918318,0.006809337138028191,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,DOGE,BTC
407,2025-01-13/2025-01-19,DOGE/BTC,0.00043464826041761324,0.010758171096955246,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,DOGE,BTC
408,2025-01-20/2025-01-26,DOGE/BTC,-0.0003308237985150188,0.010614888316904552,2025-01-20,2025-01-26 23:59:59.999999999,bear_market,DOGE,BTC
409,2025-01-27/2025-02-02,DOGE/BTC,-0.00048762821842593965,0.006934329342074601,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,DOGE,BTC
410,2025-02-03/2025-02-09,DOGE/BTC,-0.00025585791915434217,0.01293542122667248,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,DOGE,BTC
411,2025-02-10/2025-02-16,DOGE/BTC,0.0005235858048581625,0.006685477287735599,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,DOGE,BTC
412,2025-02-17/2025-02-23,DOGE/BTC,-0.0004798096109474431,0.006018594387396493,2025-02-17,2025-02-23 23:59:59.999999999,bear_market,DOGE,BTC
413,2025-02-24/2025-03-02,DOGE/BTC,0.00013551130529182944,0.008688991091963395,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,DOGE,BTC
414,2025-03-03/2025-03-09,DOGE/BTC,-0.0005031660504373003,0.007629428021356673,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,DOGE,BTC
415,2025-03-10/2025-03-16,DOGE/BTC,0.00013202374592048645,0.008416874630606835,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,DOGE,BTC
416,2025-03-17/2025-03-23,DOGE/BTC,-0.00017938615430724512,0.005002280916598218,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,DOGE,BTC
417,2025-03-24/2025-03-30,DOGE/BTC,-0.00016433581552528762,0.007476201422344473,2025-03-24,2025-03-30 23:59:59.999999999,volatile_market,DOGE,BTC
418,2025-03-31/2025-04-06,DOGE/BTC,-0.00012158560205162559,0.006289215492176022,2025-03-31,2025-04-06 23:59:59.999999999,volatile_market,DOGE,BTC
419,2025-04-07/2025-04-13,DOGE/BTC,0.00034734388438282913,0.008380341780265676,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,DOGE,BTC
420,2025-04-14/2025-04-20,DOGE/BTC,-0.000209195498526546,0.00537079072649409,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,DOGE,BTC
421,2025-04-21/2025-04-27,DOGE/BTC,0.0003193704141466963,0.0072480496594711135,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,DOGE,BTC
422,2025-04-28/2025-05-04,DOGE/BTC,-0.00019575098134551173,0.004880699151401822,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,DOGE,BTC
423,2025-05-05/2025-05-11,DOGE/BTC,-0.0005735324056415545,0.005303796943178941,2025-05-05,2025-05-11 23:59:59.999999999,bear_market,DOGE,BTC
424,2024-05-06/2024-05-12,AVAX/ETH,-0.00031785719412240435,0.0048153716817767285,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,AVAX,ETH
425,2024-05-13/2024-05-19,AVAX/ETH,0.0005202107929698047,0.005585965364790623,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,AVAX,ETH
426,2024-05-20/2024-05-26,AVAX/ETH,-0.0010053505666475717,0.008114558133031996,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,AVAX,ETH
427,2024-05-27/2024-06-02,AVAX/ETH,-0.00016891954977697906,0.004130924166835944,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,AVAX,ETH
428,2024-06-03/2024-06-09,AVAX/ETH,-0.0004192075201119338,0.004981015589399833,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,AVAX,ETH
429,2024-06-10/2024-06-16,AVAX/ETH,-0.0004530857988551096,0.005075044394796794,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,AVAX,ETH
430,2024-06-17/2024-06-23,AVAX/ETH,-0.0005945466711916388,0.008899183333833886,2024-06-17,2024-06-23 23:59:59.999999999,bear_market,AVAX,ETH
431,2024-06-24/2024-06-30,AVAX/ETH,0.0009688700630841636,0.006368907488096366,2024-06-24,2024-06-30 23:59:59.999999999,bull_market,AVAX,ETH
432,2024-07-01/2024-07-07,AVAX/ETH,0.0002393558424067135,0.0072233579547238275,2024-07-01,2024-07-07 23:59:59.999999999,volatile_market,AVAX,ETH
433,2024-07-08/2024-07-14,AVAX/ETH,-0.0004226972272170627,0.005822493164178979,2024-07-08,2024-07-14 23:59:59.999999999,bear_market,AVAX,ETH
434,2024-07-15/2024-07-21,AVAX/ETH,0.00028437173488508487,0.0066425094096142605,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,AVAX,ETH
435,2024-07-22/2024-07-28,AVAX/ETH,-0.00037296218023438065,0.006487864454688617,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,AVAX,ETH
436,2024-07-29/2024-08-04,AVAX/ETH,-0.00041461136428682993,0.005519987023271371,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,AVAX,ETH
437,2024-08-05/2024-08-11,AVAX/ETH,-1.9266881480002307e-06,0.006434413575254954,2024-08-05,2024-08-11 23:59:59.999999999,volatile_market,AVAX,ETH
438,2024-08-12/2024-08-18,AVAX/ETH,-5.260681982207182e-05,0.0041170861434545215,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,AVAX,ETH
439,2024-08-19/2024-08-25,AVAX/ETH,0.001483710075527916,0.008028936572162672,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,AVAX,ETH
440,2024-08-26/2024-09-01,AVAX/ETH,-0.0006715337283885104,0.005541499233021044,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,AVAX,ETH
441,2024-09-02/2024-09-08,AVAX/ETH,0.0007714473098933904,0.004950238488412268,2024-09-02,2024-09-08 23:59:59.999999999,bull_market,AVAX,ETH
442,2024-09-09/2024-09-15,AVAX/ETH,9.442681158639892e-05,0.004254680247499535,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,AVAX,ETH
443,2024-09-16/2024-09-22,AVAX/ETH,0.00030825025178454497,0.006320872843932772,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,AVAX,ETH
444,2024-09-23/2024-09-29,AVAX/ETH,0.00048380855331710585,0.005051203140867405,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,AVAX,ETH
445,2024-09-30/2024-10-06,AVAX/ETH,3.091766620978498e-05,0.00520000787643162,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,AVAX,ETH
446,2024-10-07/2024-10-13,AVAX/ETH,0.000489985570105981,0.005876587268025349,2024-10-07,2024-10-13 23:59:59.999999999,bull_market,AVAX,ETH
447,2024-10-14/2024-10-20,AVAX/ETH,-0.0004782119534013264,0.004819502385682142,2024-10-14,2024-10-20 23:59:59.999999999,bear_market,AVAX,ETH
448,2024-10-21/2024-10-27,AVAX/ETH,-0.0001572902737807321,0.003785189633799557,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,AVAX,ETH
449,2024-10-28/2024-11-03,AVAX/ETH,-0.00042909997190531844,0.003912214897155469,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,AVAX,ETH
450,2024-11-04/2024-11-10,AVAX/ETH,0.00012312370948617247,0.007594341835232404,2024-11-04,2024-11-10 23:59:59.999999999,volatile_market,AVAX,ETH
451,2024-11-11/2024-11-17,AVAX/ETH,0.0007271380370026686,0.009976278525876736,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,AVAX,ETH
452,2024-11-18/2024-11-24,AVAX/ETH,0.0007737329798963167,0.01000608861632882,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,AVAX,ETH
453,2024-11-25/2024-12-01,AVAX/ETH,-0.00023198508799816877,0.010212873034402882,2024-11-25,2024-12-01 23:59:59.999999999,volatile_market,AVAX,ETH
454,2024-12-02/2024-12-08,AVAX/ETH,-0.00038854633406181855,0.011270973319667036,2024-12-02,2024-12-08 23:59:59.999999999,bear_market,AVAX,ETH
455,2024-12-09/2024-12-15,AVAX/ETH,0.0003645797700138797,0.009887501455569611,2024-12-09,2024-12-15 23:59:59.999999999,bull_market,AVAX,ETH
456,2024-12-16/2024-12-22,AVAX/ETH,-0.0008129008308098694,0.007932237404271618,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,AVAX,ETH
457,2024-12-23/2024-12-29,AVAX/ETH,-0.00030525559446438624,0.005629066833382217,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,AVAX,ETH
458,2024-12-30/2025-01-05,AVAX/ETH,0.0007080012798040512,0.005998177071348136,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,AVAX,ETH
459,2025-01-06/2025-01-12,AVAX/ETH,-0.00043513990141858547,0.0052242325088395405,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,AVAX,ETH
460,2025-01-13/2025-01-19,AVAX/ETH,0.0004331860070807794,0.0064528131649612035,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,AVAX,ETH
461,2025-01-20/2025-01-26,AVAX/ETH,-3.692014230304635e-05,0.006195585153884847,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,AVAX,ETH
462,2025-01-27/2025-02-02,AVAX/ETH,-0.0004962745084071087,0.005830995947698331,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,AVAX,ETH
463,2025-02-03/2025-02-09,AVAX/ETH,-0.000345367594332512,0.0076045563947022355,2025-02-03,2025-02-09 23:59:59.999999999,bear_market,AVAX,ETH
464,2025-02-10/2025-02-16,AVAX/ETH,-0.0001429440202992649,0.004823364983281669,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,AVAX,ETH
465,2025-02-17/2025-02-23,AVAX/ETH,8.748266737715862e-05,0.006021038276433036,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,AVAX,ETH
466,2025-02-24/2025-03-02,AVAX/ETH,0.0009799449145626309,0.006514266641311899,2025-02-24,2025-03-02 23:59:59.999999999,bull_market,AVAX,ETH
467,2025-03-03/2025-03-09,AVAX/ETH,-0.00044724143232297865,0.007231530187585297,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,AVAX,ETH
468,2025-03-10/2025-03-16,AVAX/ETH,0.0007733191757489611,0.007988433356559452,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,AVAX,ETH
469,2025-03-17/2025-03-23,AVAX/ETH,-3.193869625919517e-05,0.005253102967822368,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,AVAX,ETH
470,2025-03-24/2025-03-30,AVAX/ETH,7.055355667998714e-05,0.0059314874964414245,2025-03-24,2025-03-30 23:59:59.999999999,volatile_market,AVAX,ETH
471,2025-03-31/2025-04-06,AVAX/ETH,-0.0003368507908138175,0.0054261566050221414,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,AVAX,ETH
472,2025-04-07/2025-04-13,AVAX/ETH,0.0012010122486128016,0.00820651223137549,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,AVAX,ETH
473,2025-04-14/2025-04-20,AVAX/ETH,3.5425710287305135e-05,0.0042131114684098156,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,AVAX,ETH
474,2025-04-21/2025-04-27,AVAX/ETH,-0.00015493023338744523,0.005002032306535539,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,AVAX,ETH
475,2025-04-28/2025-05-04,AVAX/ETH,-0.0006744135567276871,0.004339483478827574,2025-04-28,2025-05-04 23:59:59.999999999,bear_market,AVAX,ETH
476,2025-05-05/2025-05-11,AVAX/ETH,-1.355905264501465e-05,0.004520695468494916,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,AVAX,ETH


==> data/df_stable_not_stable.csv <==
,Period,Pair,Slope,Std_dev,start_time,end_time,Market_type,A_symbol,B_symbol
0,2024-05-06/2024-05-12,BTC/USDT,-0.0003215198948079744,0.004842818158332772,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,BTC,USDT
1,2024-05-13/2024-05-19,BTC/USDT,0.0006029028490065029,0.0040222409363540644,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,BTC,USDT
2,2024-05-20/2024-05-26,BTC/USDT,-2.5063843462255783e-05,0.004695687369833176,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,BTC,USDT
3,2024-05-27/2024-06-02,BTC/USDT,-0.00010565081908620456,0.003576385811114847,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,BTC,USDT
4,2024-06-03/2024-06-09,BTC/USDT,1.7441336917532286e-05,0.003479340973569932,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,BTC,USDT
5,2024-06-10/2024-06-16,BTC/USDT,-0.00029572973938887136,0.0042299642105218934,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,BTC,USDT
6,2024-06-17/2024-06-23,BTC/USDT,-0.0002020910028203496,0.0034199405699543227,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,BTC,USDT
7,2024-06-24/2024-06-30,BTC/USDT,-1.66588886856797e-05,0.004451311027898037,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,BTC,USDT
8,2024-07-01/2024-07-07,BTC/USDT,-0.0008173571329563857,0.006167078023775122,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,BTC,USDT
9,2024-07-08/2024-07-14,BTC/USDT,0.00033087875310526993,0.0058679836550980325,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,BTC,USDT
10,2024-07-15/2024-07-21,BTC/USDT,0.00041507525375652674,0.00466261035865696,2024-07-15,2024-07-21 23:59:59.999999999,bull_market,BTC,USDT
11,2024-07-22/2024-07-28,BTC/USDT,0.00012218999026476998,0.0047905386832520274,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,BTC,USDT
12,2024-07-29/2024-08-04,BTC/USDT,-0.0008947703037510039,0.006270986535486632,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,BTC,USDT
13,2024-08-05/2024-08-11,BTC/USDT,0.0008974033616491184,0.010087771673549682,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,BTC,USDT
14,2024-08-12/2024-08-18,BTC/USDT,-1.0750561893089044e-05,0.006869470023877922,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,BTC,USDT
15,2024-08-19/2024-08-25,BTC/USDT,0.0006290162200583826,0.004770289475540677,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,BTC,USDT
16,2024-08-26/2024-09-01,BTC/USDT,-0.0005499129467891097,0.00542279484412073,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,BTC,USDT
17,2024-09-02/2024-09-08,BTC/USDT,-0.0005838736681045646,0.005406514125139397,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,BTC,USDT
18,2024-09-09/2024-09-15,BTC/USDT,0.0005282112915434517,0.004878359709641232,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,BTC,USDT
19,2024-09-16/2024-09-22,BTC/USDT,0.0005936364781313882,0.0047464745141405735,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,BTC,USDT
20,2024-09-23/2024-09-29,BTC/USDT,0.00029521384658475755,0.0032334014151404866,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,BTC,USDT
21,2024-09-30/2024-10-06,BTC/USDT,-0.00015667646407031922,0.00451581402408591,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,BTC,USDT
22,2024-10-07/2024-10-13,BTC/USDT,-3.0446069446211978e-05,0.004083726618400622,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,BTC,USDT
23,2024-10-14/2024-10-20,BTC/USDT,0.00035850805173060055,0.0052716097199398005,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,BTC,USDT
24,2024-10-21/2024-10-27,BTC/USDT,-3.8361910078525264e-05,0.003377992834854962,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,BTC,USDT
25,2024-10-28/2024-11-03,BTC/USDT,-0.00014983333591431653,0.004525776836038107,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,BTC,USDT
26,2024-11-04/2024-11-10,BTC/USDT,0.0009857997720587343,0.005857260588972767,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,BTC,USDT
27,2024-11-11/2024-11-17,BTC/USDT,0.0004793069880830792,0.007314454033884373,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,BTC,USDT
28,2024-11-18/2024-11-24,BTC/USDT,0.0005827774542551365,0.005297304133830136,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,BTC,USDT
29,2024-11-25/2024-12-01,BTC/USDT,0.00015880039197171088,0.0048462466049028355,2024-11-25,2024-12-01 23:59:59.999999999,calm_market,BTC,USDT
30,2024-12-02/2024-12-08,BTC/USDT,0.0003348521190725969,0.006326985811872407,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,BTC,USDT
31,2024-12-09/2024-12-15,BTC/USDT,0.00034601985280674464,0.005517016172252925,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,BTC,USDT
32,2024-12-16/2024-12-22,BTC/USDT,-0.000774798927957782,0.006581065562270805,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,BTC,USDT
33,2024-12-23/2024-12-29,BTC/USDT,-9.291436494349072e-05,0.0049541313353754805,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,BTC,USDT
34,2024-12-30/2025-01-05,BTC/USDT,0.00040149091218700676,0.004172926070763863,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,BTC,USDT
35,2025-01-06/2025-01-12,BTC/USDT,-0.00044173400114229383,0.0051010569033198665,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,BTC,USDT
36,2025-01-13/2025-01-19,BTC/USDT,0.000830494829300139,0.006016899872166972,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,BTC,USDT
37,2025-01-20/2025-01-26,BTC/USDT,4.0141783005907664e-05,0.007564963107820817,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,BTC,USDT
38,2025-01-27/2025-02-02,BTC/USDT,-5.6170728200715994e-05,0.005232476243527072,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,BTC,USDT
39,2025-02-03/2025-02-09,BTC/USDT,-0.00010201249488481717,0.0063312472325971186,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,BTC,USDT
40,2025-02-10/2025-02-16,BTC/USDT,2.1378394456555653e-05,0.0037157198513404427,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,BTC,USDT
41,2025-02-17/2025-02-23,BTC/USDT,5.469438473450408e-05,0.0033279466398155565,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,BTC,USDT
42,2025-02-24/2025-03-02,BTC/USDT,-0.0005359584075004872,0.008175796143068311,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,BTC,USDT
43,2025-03-03/2025-03-09,BTC/USDT,-0.00029559650067886,0.009893242759167427,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,BTC,USDT
44,2025-03-10/2025-03-16,BTC/USDT,0.0002603955375656144,0.006683049207547624,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,BTC,USDT
45,2025-03-17/2025-03-23,BTC/USDT,0.00011984557238565561,0.0040261091674924495,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,BTC,USDT
46,2025-03-24/2025-03-30,BTC/USDT,-0.00041993937045668294,0.0034584550097104187,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,BTC,USDT
47,2025-03-31/2025-04-06,BTC/USDT,-8.668335878361275e-05,0.005669119064456727,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,BTC,USDT
48,2025-04-07/2025-04-13,BTC/USDT,0.0006325850338813374,0.008255669381134917,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,BTC,USDT
49,2025-04-14/2025-04-20,BTC/USDT,1.981019443247058e-05,0.0036821944012759896,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,BTC,USDT
50,2025-04-21/2025-04-27,BTC/USDT,0.000496431562620785,0.0038876309520038533,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,BTC,USDT
51,2025-04-28/2025-05-04,BTC/USDT,0.0001402955054985339,0.0033379595363721773,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,BTC,USDT
52,2025-05-05/2025-05-11,BTC/USDT,0.0003919692576018517,0.003877926647805632,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,BTC,USDT
53,2024-05-06/2024-05-12,ETH/USDT,-0.0004556323683610097,0.005170359685134537,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,ETH,USDT
54,2024-05-13/2024-05-19,ETH/USDT,0.0004692303063720814,0.004624411845414698,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,ETH,USDT
55,2024-05-20/2024-05-26,ETH/USDT,0.0008000155377969825,0.010108913896891813,2024-05-20,2024-05-26 23:59:59.999999999,bull_market,ETH,USDT
56,2024-05-27/2024-06-02,ETH/USDT,-0.0001930744270899601,0.004243801728218669,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ETH,USDT
57,2024-06-03/2024-06-09,ETH/USDT,-0.00021983582958255352,0.003557400950186538,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,ETH,USDT
58,2024-06-10/2024-06-16,ETH/USDT,-0.00014521350951456711,0.005442112184444622,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,ETH,USDT
59,2024-06-17/2024-06-23,ETH/USDT,-4.273507542218824e-05,0.004755571749491571,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,ETH,USDT
60,2024-06-24/2024-06-30,ETH/USDT,9.284919986976053e-05,0.004496759959950347,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,ETH,USDT
61,2024-07-01/2024-07-07,ETH/USDT,-0.0012073145672272104,0.007444657952990389,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ETH,USDT
62,2024-07-08/2024-07-14,ETH/USDT,0.0004138901436610932,0.006153581994034539,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,ETH,USDT
63,2024-07-15/2024-07-21,ETH/USDT,0.00023447827279204683,0.004858503188784696,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,ETH,USDT
64,2024-07-22/2024-07-28,ETH/USDT,-0.0005600161728347991,0.005872564762420916,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,ETH,USDT
65,2024-07-29/2024-08-04,ETH/USDT,-0.0011450322334983546,0.007141114107225489,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,ETH,USDT
66,2024-08-05/2024-08-11,ETH/USDT,0.0007052199980254306,0.013573652451876634,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,ETH,USDT
67,2024-08-12/2024-08-18,ETH/USDT,-0.00010190586751331557,0.007117316177558279,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,ETH,USDT
68,2024-08-19/2024-08-25,ETH/USDT,0.00044450677677601824,0.004943631764150008,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ETH,USDT
69,2024-08-26/2024-09-01,ETH/USDT,-0.0005304281244213697,0.007219153179566991,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,ETH,USDT
70,2024-09-02/2024-09-08,ETH/USDT,-0.0007189724805494313,0.006601070561466097,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,ETH,USDT
71,2024-09-09/2024-09-15,ETH/USDT,0.000253082849163049,0.005028865092928166,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ETH,USDT
72,2024-09-16/2024-09-22,ETH/USDT,0.0009498880357619109,0.005636871598828241,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,ETH,USDT
73,2024-09-23/2024-09-29,ETH/USDT,9.097049663263061e-05,0.004197598042835909,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,ETH,USDT
74,2024-09-30/2024-10-06,ETH/USDT,-0.0005609732166735303,0.005752285913397387,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ETH,USDT
75,2024-10-07/2024-10-13,ETH/USDT,6.597034953729814e-06,0.005014008204926294,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ETH,USDT
76,2024-10-14/2024-10-20,ETH/USDT,0.00024943342470089026,0.006308980257530404,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,ETH,USDT
77,2024-10-21/2024-10-27,ETH/USDT,-0.0005924132681272545,0.004475707985444199,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ETH,USDT
78,2024-10-28/2024-11-03,ETH/USDT,-0.00034114484686843945,0.005497219612286823,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,ETH,USDT
79,2024-11-04/2024-11-10,ETH/USDT,0.001969438814610288,0.007780410063807555,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ETH,USDT
80,2024-11-11/2024-11-17,ETH/USDT,-0.0003792829923988317,0.009060662336006288,2024-11-11,2024-11-17 23:59:59.999999999,bear_market,ETH,USDT
81,2024-11-18/2024-11-24,ETH/USDT,0.0006808403823948472,0.00744678270315495,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ETH,USDT
82,2024-11-25/2024-12-01,ETH/USDT,0.0006494015510415175,0.006548899491623402,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ETH,USDT
83,2024-12-02/2024-12-08,ETH/USDT,0.0007687332115413388,0.006854322196516417,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,ETH,USDT
84,2024-12-09/2024-12-15,ETH/USDT,0.00025554511761703675,0.0076149660385054704,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ETH,USDT
85,2024-12-16/2024-12-22,ETH/USDT,-0.0014235256696355694,0.010094530015755138,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ETH,USDT
86,2024-12-23/2024-12-29,ETH/USDT,-5.102095567476356e-05,0.0063014271943080055,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ETH,USDT
87,2024-12-30/2025-01-05,ETH/USDT,0.0005912031030085073,0.004908225300560049,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ETH,USDT
88,2025-01-06/2025-01-12,ETH/USDT,-0.0008048590509032743,0.006551722282791848,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ETH,USDT
89,2025-01-13/2025-01-19,ETH/USDT,0.00039672213465041757,0.009527172588372948,2025-01-13,2025-01-19 23:59:59.999999999,volatile_market,ETH,USDT
90,2025-01-20/2025-01-26,ETH/USDT,5.887362076245474e-05,0.0074777659787737035,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,ETH,USDT
91,2025-01-27/2025-02-02,ETH/USDT,3.482290392246993e-05,0.007357509827480221,2025-01-27,2025-02-02 23:59:59.999999999,volatile_market,ETH,USDT
92,2025-02-03/2025-02-09,ETH/USDT,-0.00017890570606576828,0.015040973098228062,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,ETH,USDT
93,2025-02-10/2025-02-16,ETH/USDT,0.00015771370029887566,0.006128108489684592,2025-02-10,2025-02-16 23:59:59.999999999,volatile_market,ETH,USDT
94,2025-02-17/2025-02-23,ETH/USDT,0.00019056832069014665,0.006704028807926407,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,ETH,USDT
95,2025-02-24/2025-03-02,ETH/USDT,-0.0010992440193806144,0.012621475368451257,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,ETH,USDT
96,2025-03-03/2025-03-09,ETH/USDT,-0.0003501419141329344,0.010821088775638686,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ETH,USDT
97,2025-03-10/2025-03-16,ETH/USDT,-0.00018448899646348365,0.00982374202673574,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ETH,USDT
98,2025-03-17/2025-03-23,ETH/USDT,0.0003172027860869268,0.005180041900979546,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,ETH,USDT
99,2025-03-24/2025-03-30,ETH/USDT,-0.0009621393047992211,0.005537702645309344,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,ETH,USDT
100,2025-03-31/2025-04-06,ETH/USDT,-0.0003922204534763782,0.008528188602931084,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,ETH,USDT
101,2025-04-07/2025-04-13,ETH/USDT,0.00037555690078971466,0.013616716905405902,2025-04-07,2025-04-13 23:59:59.999999999,volatile_market,ETH,USDT
102,2025-04-14/2025-04-20,ETH/USDT,-0.00016346442941469179,0.0062177695413453745,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,ETH,USDT
103,2025-04-21/2025-04-27,ETH/USDT,0.0007462026223438061,0.006949396389176914,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,ETH,USDT
104,2025-04-28/2025-05-04,ETH/USDT,0.0001703032387929925,0.0049988728424866504,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,ETH,USDT
105,2025-05-05/2025-05-11,ETH/USDT,-5.0640722754136037e-05,0.005629532006380772,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,ETH,USDT
106,2024-05-06/2024-05-12,ADA/USDT,-0.00022459071581488335,0.0064572054480984435,2024-05-06,2024-05-12 23:59:59.999999999,volatile_market,ADA,USDT
107,2024-05-13/2024-05-19,ADA/USDT,0.00076562687532325,0.006260078617775634,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,ADA,USDT
108,2024-05-20/2024-05-26,ADA/USDT,-0.0004493892695498335,0.006969884043416187,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,ADA,USDT
109,2024-05-27/2024-06-02,ADA/USDT,-0.00023144812041860508,0.004091634183956262,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ADA,USDT
110,2024-06-03/2024-06-09,ADA/USDT,-0.00025114584578997797,0.006213287378337555,2024-06-03,2024-06-09 23:59:59.999999999,volatile_market,ADA,USDT
111,2024-06-10/2024-06-16,ADA/USDT,-0.0004507698127377105,0.0058730816682455705,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,ADA,USDT
112,2024-06-17/2024-06-23,ADA/USDT,-0.00024000853620452224,0.008321732995101503,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,ADA,USDT
113,2024-06-24/2024-06-30,ADA/USDT,0.00013818261632184397,0.006124032325161394,2024-06-24,2024-06-30 23:59:59.999999999,volatile_market,ADA,USDT
114,2024-07-01/2024-07-07,ADA/USDT,-0.001123604159171439,0.011074799558821813,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ADA,USDT
115,2024-07-08/2024-07-14,ADA/USDT,0.0012819231184594468,0.00846045948367887,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,ADA,USDT
116,2024-07-15/2024-07-21,ADA/USDT,-0.00011815274976950994,0.00739402831048219,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,ADA,USDT
117,2024-07-22/2024-07-28,ADA/USDT,-0.00024103370416652832,0.006810999091493691,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,ADA,USDT
118,2024-07-29/2024-08-04,ADA/USDT,-0.0011010550803422308,0.008279948975474074,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,ADA,USDT
119,2024-08-05/2024-08-11,ADA/USDT,0.0006930332893102627,0.013289182364272204,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,ADA,USDT
120,2024-08-12/2024-08-18,ADA/USDT,-6.396107577362057e-05,0.007366421923673225,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,ADA,USDT
121,2024-08-19/2024-08-25,ADA/USDT,0.0011392089549575727,0.0067891175076105065,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ADA,USDT
122,2024-08-26/2024-09-01,ADA/USDT,-0.0005949121079815949,0.007776687165864756,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,ADA,USDT
123,2024-09-02/2024-09-08,ADA/USDT,-1.4075656985011114e-05,0.007636347930426643,2024-09-02,2024-09-08 23:59:59.999999999,volatile_market,ADA,USDT
124,2024-09-09/2024-09-15,ADA/USDT,0.00025684721191809065,0.0057553508710893216,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ADA,USDT
125,2024-09-16/2024-09-22,ADA/USDT,0.0005270390192818319,0.005746142109643466,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,ADA,USDT
126,2024-09-23/2024-09-29,ADA/USDT,0.0007930190338364446,0.005555482331364677,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,ADA,USDT
127,2024-09-30/2024-10-06,ADA/USDT,-0.0005751629318426469,0.007292343430330832,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ADA,USDT
128,2024-10-07/2024-10-13,ADA/USDT,-5.575729791167701e-05,0.005343095328943663,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ADA,USDT
129,2024-10-14/2024-10-20,ADA/USDT,-0.0001069076610047635,0.007386984491693599,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,ADA,USDT
130,2024-10-21/2024-10-27,ADA/USDT,-0.0006814390112362706,0.006611178246345569,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ADA,USDT
131,2024-10-28/2024-11-03,ADA/USDT,-4.710575683748838e-06,0.006330285877990594,2024-10-28,2024-11-03 23:59:59.999999999,volatile_market,ADA,USDT
132,2024-11-04/2024-11-10,ADA/USDT,0.0036393086433116994,0.015487805347157683,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ADA,USDT
133,2024-11-11/2024-11-17,ADA/USDT,0.0017555569014580717,0.019298169737400946,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,ADA,USDT
134,2024-11-18/2024-11-24,ADA/USDT,0.002701555630274359,0.018068119912961516,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ADA,USDT
135,2024-11-25/2024-12-01,ADA/USDT,0.0007808776208846762,0.013315296479020666,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ADA,USDT
136,2024-12-02/2024-12-08,ADA/USDT,8.258538197315331e-05,0.01568851181202607,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,ADA,USDT
137,2024-12-09/2024-12-15,ADA/USDT,0.0001660632817392268,0.015932491383521562,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ADA,USDT
138,2024-12-16/2024-12-22,ADA/USDT,-0.0014976811596888028,0.01596841029669124,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ADA,USDT
139,2024-12-23/2024-12-29,ADA/USDT,-0.00025000792964146353,0.010185162746308811,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ADA,USDT
140,2024-12-30/2025-01-05,ADA/USDT,0.0019634708917638617,0.010031164969946453,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ADA,USDT
141,2025-01-06/2025-01-12,ADA/USDT,-0.0008434364132943776,0.012605770974035195,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ADA,USDT
142,2025-01-13/2025-01-19,ADA/USDT,0.001017613814311476,0.013621888537774303,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,ADA,USDT
143,2025-01-20/2025-01-26,ADA/USDT,-0.00026640075215520164,0.0109334408992605,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,ADA,USDT
144,2025-01-27/2025-02-02,ADA/USDT,-0.0002932632246560776,0.010447876273605008,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,ADA,USDT
145,2025-02-03/2025-02-09,ADA/USDT,-0.0004917387768973344,0.022855531995637446,2025-02-03,2025-02-09 23:59:59.999999999,bear_market,ADA,USDT
146,2025-02-10/2025-02-16,ADA/USDT,0.0005773722303311106,0.010930258012294945,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,ADA,USDT
147,2025-02-17/2025-02-23,ADA/USDT,-0.00011809860313220208,0.009777635600579605,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,ADA,USDT
148,2025-02-24/2025-03-02,ADA/USDT,0.00011625776660204327,0.029245757176709634,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,ADA,USDT
149,2025-03-03/2025-03-09,ADA/USDT,-0.0013147545834464953,0.021829824416152135,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ADA,USDT
150,2025-03-10/2025-03-16,ADA/USDT,0.00010123773178581262,0.012128410144504831,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ADA,USDT
151,2025-03-17/2025-03-23,ADA/USDT,-6.15716944192022e-05,0.006957125164751763,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,ADA,USDT
152,2025-03-24/2025-03-30,ADA/USDT,-0.0006986987877146247,0.007095027994491283,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,ADA,USDT
153,2025-03-31/2025-04-06,ADA/USDT,-0.00036317823094119447,0.010176620568332257,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,ADA,USDT
154,2025-04-07/2025-04-13,ADA/USDT,0.0010078252029060803,0.014730122574394594,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,ADA,USDT
155,2025-04-14/2025-04-20,ADA/USDT,-0.00013562780450939498,0.006391315176200397,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,ADA,USDT
156,2025-04-21/2025-04-27,ADA/USDT,0.0007892031984246932,0.007798004847798179,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,ADA,USDT
157,2025-04-28/2025-05-04,ADA/USDT,-7.727846994530807e-05,0.007595518269607029,2025-04-28,2025-05-04 23:59:59.999999999,volatile_market,ADA,USDT
158,2025-05-05/2025-05-11,ADA/USDT,-0.00016967658261174298,0.007680286486802817,2025-05-05,2025-05-11 23:59:59.999999999,volatile_market,ADA,USDT
159,2024-05-06/2024-05-12,BNB/USDT,2.968374428012278e-05,0.00429409788884177,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,BNB,USDT
160,2024-05-13/2024-05-19,BNB/USDT,-0.00011759565859673223,0.003942220881067631,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,BNB,USDT
161,2024-05-20/2024-05-26,BNB/USDT,7.601416642339825e-05,0.005513578156434754,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,BNB,USDT
162,2024-05-27/2024-06-02,BNB/USDT,-5.302755236687008e-05,0.002823035879955434,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,BNB,USDT
163,2024-06-03/2024-06-09,BNB/USDT,0.0005374130610308429,0.006078350782514504,2024-06-03,2024-06-09 23:59:59.999999999,bull_market,BNB,USDT
164,2024-06-10/2024-06-16,BNB/USDT,-0.00034598896298599236,0.006885525295214517,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,BNB,USDT
165,2024-06-17/2024-06-23,BNB/USDT,-0.00016241697194977348,0.004244441201680881,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,BNB,USDT
166,2024-06-24/2024-06-30,BNB/USDT,4.109706830034915e-05,0.003983681192153106,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,BNB,USDT
167,2024-07-01/2024-07-07,BNB/USDT,-0.0011710649426101426,0.008418378724794319,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,BNB,USDT
168,2024-07-08/2024-07-14,BNB/USDT,0.00040578925918089033,0.00606407499397797,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,BNB,USDT
169,2024-07-15/2024-07-21,BNB/USDT,0.0003472165501667277,0.004632671572441489,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,BNB,USDT
170,2024-07-22/2024-07-28,BNB/USDT,-0.00012200789089169265,0.004646389632188041,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,BNB,USDT
171,2024-07-29/2024-08-04,BNB/USDT,-0.0008297500699981728,0.006439670722193465,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,BNB,USDT
172,2024-08-05/2024-08-11,BNB/USDT,0.000919207845837289,0.012154786388973321,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,BNB,USDT
173,2024-08-12/2024-08-18,BNB/USDT,0.00026449340916509214,0.005677179414583134,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,BNB,USDT
174,2024-08-19/2024-08-25,BNB/USDT,0.0004037136349738647,0.005462602530752677,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,BNB,USDT
175,2024-08-26/2024-09-01,BNB/USDT,-0.0004309115631259744,0.005870557554821702,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,BNB,USDT
176,2024-09-02/2024-09-08,BNB/USDT,-0.0004135769933072715,0.005936508488996959,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,BNB,USDT
177,2024-09-09/2024-09-15,BNB/USDT,0.0006613844827472187,0.0048327398295785196,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,BNB,USDT
178,2024-09-16/2024-09-22,BNB/USDT,0.0006011997937416321,0.0049352297107094715,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,BNB,USDT
179,2024-09-23/2024-09-29,BNB/USDT,9.45519332927349e-06,0.004059794858059464,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,BNB,USDT
180,2024-09-30/2024-10-06,BNB/USDT,-0.00011850251192273864,0.004957465662206919,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,BNB,USDT
181,2024-10-07/2024-10-13,BNB/USDT,-2.5221312339796694e-05,0.003985118411165586,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,BNB,USDT
182,2024-10-14/2024-10-20,BNB/USDT,0.00016475214993501324,0.004056412997375047,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,BNB,USDT
183,2024-10-21/2024-10-27,BNB/USDT,-0.00018108263498357058,0.003581678765290862,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,BNB,USDT
184,2024-10-28/2024-11-03,BNB/USDT,-0.0004972395373548654,0.0037920703654973917,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,BNB,USDT
185,2024-11-04/2024-11-10,BNB/USDT,0.0008968013600991967,0.006259081028427443,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,BNB,USDT
186,2024-11-11/2024-11-17,BNB/USDT,-9.213577827898077e-05,0.009962620255029317,2024-11-11,2024-11-17 23:59:59.999999999,volatile_market,BNB,USDT
187,2024-11-18/2024-11-24,BNB/USDT,0.0004745409368615237,0.006414059974719359,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,BNB,USDT
188,2024-11-25/2024-12-01,BNB/USDT,0.00022221570716961562,0.006477829776281642,2024-11-25,2024-12-01 23:59:59.999999999,volatile_market,BNB,USDT
189,2024-12-02/2024-12-08,BNB/USDT,0.0009143950516392662,0.010375327688247046,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,BNB,USDT
190,2024-12-09/2024-12-15,BNB/USDT,0.0001922728120339976,0.009041378247615717,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,BNB,USDT
191,2024-12-16/2024-12-22,BNB/USDT,-0.0006895691574382389,0.008607279423442043,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,BNB,USDT
192,2024-12-23/2024-12-29,BNB/USDT,0.0002887534666173441,0.005593476151462619,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,BNB,USDT
193,2024-12-30/2025-01-05,BNB/USDT,0.00010426464824530053,0.003950997241942639,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,BNB,USDT
194,2025-01-06/2025-01-12,BNB/USDT,-0.0002662274851076876,0.004897645396988639,2025-01-06,2025-01-12 23:59:59.999999999,calm_market,BNB,USDT
195,2025-01-13/2025-01-19,BNB/USDT,0.00021591166405408884,0.005549917071329881,2025-01-13,2025-01-19 23:59:59.999999999,calm_market,BNB,USDT
196,2025-01-20/2025-01-26,BNB/USDT,-5.4385706294805236e-05,0.004171923972527018,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,BNB,USDT
197,2025-01-27/2025-02-02,BNB/USDT,-0.0001285849242372295,0.00496057391011964,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,BNB,USDT
198,2025-02-03/2025-02-09,BNB/USDT,0.00039504876087206403,0.012099436953147375,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,BNB,USDT
199,2025-02-10/2025-02-16,BNB/USDT,0.0005667199104282638,0.00889114758439456,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,BNB,USDT
200,2025-02-17/2025-02-23,BNB/USDT,-3.495949529525896e-05,0.005557604810848318,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,BNB,USDT
201,2025-02-24/2025-03-02,BNB/USDT,-0.0003262021254118632,0.007013091948497036,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,BNB,USDT
202,2025-03-03/2025-03-09,BNB/USDT,-4.8012322742657754e-05,0.007180192552201466,2025-03-03,2025-03-09 23:59:59.999999999,volatile_market,BNB,USDT
203,2025-03-10/2025-03-16,BNB/USDT,0.0007391685558058267,0.007543285916814913,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,BNB,USDT
204,2025-03-17/2025-03-23,BNB/USDT,-5.967508694335321e-08,0.005061955373025656,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,BNB,USDT
205,2025-03-24/2025-03-30,BNB/USDT,-0.00030983189203374455,0.003778406512382853,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,BNB,USDT
206,2025-03-31/2025-04-06,BNB/USDT,-0.00027447645399993607,0.00528449779953087,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,BNB,USDT
207,2025-04-07/2025-04-13,BNB/USDT,0.0005419851280855021,0.006839035553431543,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,BNB,USDT
208,2025-04-14/2025-04-20,BNB/USDT,7.664292650275246e-05,0.0028434217760825078,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,BNB,USDT
209,2025-04-21/2025-04-27,BNB/USDT,-1.8930852547260653e-05,0.0033242376044853622,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,BNB,USDT
210,2025-04-28/2025-05-04,BNB/USDT,-0.00011576741412379257,0.0025420690080505265,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,BNB,USDT
211,2025-05-05/2025-05-11,BNB/USDT,0.0003836673381912844,0.0025435878066706994,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,BNB,USDT
212,2024-05-06/2024-05-12,XRP/USDT,-0.0005170471502990477,0.0061177301441604935,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,XRP,USDT
213,2024-05-13/2024-05-19,XRP/USDT,0.00025323553596495946,0.003587369366657105,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,XRP,USDT
214,2024-05-20/2024-05-26,XRP/USDT,0.00011740333853251969,0.005174903268969837,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,XRP,USDT
215,2024-05-27/2024-06-02,XRP/USDT,-0.0002059471016835565,0.0033533524016441767,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,XRP,USDT
216,2024-06-03/2024-06-09,XRP/USDT,-0.0003992163728629438,0.00475489233713261,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,XRP,USDT
217,2024-06-10/2024-06-16,XRP/USDT,-0.0001071014685897573,0.00490624195174777,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,XRP,USDT
218,2024-06-17/2024-06-23,XRP/USDT,-0.000183689362794315,0.006816297787656896,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,XRP,USDT
219,2024-06-24/2024-06-30,XRP/USDT,-1.2018375619021703e-05,0.0034467914709675543,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,XRP,USDT
220,2024-07-01/2024-07-07,XRP/USDT,-0.0009197728295523779,0.008407862736572465,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,XRP,USDT
221,2024-07-08/2024-07-14,XRP/USDT,0.0015400435790710466,0.008416820353806132,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,XRP,USDT
222,2024-07-15/2024-07-21,XRP/USDT,0.0005056004483652538,0.010667096153861435,2024-07-15,2024-07-21 23:59:59.999999999,bull_market,XRP,USDT
223,2024-07-22/2024-07-28,XRP/USDT,-5.524745918975841e-05,0.007891270578700002,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,XRP,USDT
224,2024-07-29/2024-08-04,XRP/USDT,-0.0009355619266618689,0.009012350593751807,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,XRP,USDT
225,2024-08-05/2024-08-11,XRP/USDT,0.0014427719937804015,0.016967279077436778,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,XRP,USDT
226,2024-08-12/2024-08-18,XRP/USDT,-4.9413844849947884e-05,0.005761966058700919,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,XRP,USDT
227,2024-08-19/2024-08-25,XRP/USDT,0.00023195483035691252,0.005177384805338344,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,XRP,USDT
228,2024-08-26/2024-09-01,XRP/USDT,-0.00041013114047737555,0.00540315676526048,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,XRP,USDT
229,2024-09-02/2024-09-08,XRP/USDT,-0.0005050434039470947,0.005395918050332104,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,XRP,USDT
230,2024-09-09/2024-09-15,XRP/USDT,0.0007611954212345682,0.007132973826209616,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,XRP,USDT
231,2024-09-16/2024-09-22,XRP/USDT,0.00018654438140021978,0.005410209195690559,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,XRP,USDT
232,2024-09-23/2024-09-29,XRP/USDT,0.00043894246715687433,0.005820111190312385,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,XRP,USDT
233,2024-09-30/2024-10-06,XRP/USDT,-0.0013661032699230362,0.009009775352052603,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,XRP,USDT
234,2024-10-07/2024-10-13,XRP/USDT,1.316975318447659e-05,0.004236986885836781,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,XRP,USDT
235,2024-10-14/2024-10-20,XRP/USDT,2.3033155871300497e-05,0.0047629546154042786,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,XRP,USDT
236,2024-10-21/2024-10-27,XRP/USDT,-0.0004406067799978898,0.004237507614741054,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,XRP,USDT
237,2024-10-28/2024-11-03,XRP/USDT,-0.00023051577973313153,0.004031265605873174,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,XRP,USDT
238,2024-11-04/2024-11-10,XRP/USDT,0.00092930238326199,0.006810985730919257,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,XRP,USDT
239,2024-11-11/2024-11-17,XRP/USDT,0.004370191826248904,0.023783557293228515,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,XRP,USDT
240,2024-11-18/2024-11-24,XRP/USDT,0.0023131206031171514,0.017936063430890277,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,XRP,USDT
241,2024-11-25/2024-12-01,XRP/USDT,0.00245633589772488,0.015576185527407605,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,XRP,USDT
242,2024-12-02/2024-12-08,XRP/USDT,-0.00018299285579861173,0.021855728738298677,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,XRP,USDT
243,2024-12-09/2024-12-15,XRP/USDT,0.0003384718743619002,0.017259816740574824,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,XRP,USDT
244,2024-12-16/2024-12-22,XRP/USDT,-0.0008957146613731525,0.01592155556995841,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,XRP,USDT
245,2024-12-23/2024-12-29,XRP/USDT,-0.0002903487413165261,0.007925304731929537,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,XRP,USDT
246,2024-12-30/2025-01-05,XRP/USDT,0.0012637568335189867,0.0083294623807378,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,XRP,USDT
247,2025-01-06/2025-01-12,XRP/USDT,0.0002593599076227799,0.008931678442241056,2025-01-06,2025-01-12 23:59:59.999999999,volatile_market,XRP,USDT
248,2025-01-13/2025-01-19,XRP/USDT,0.0018921186094452399,0.013978476904234172,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,XRP,USDT
249,2025-01-20/2025-01-26,XRP/USDT,-0.00010453242587592901,0.00999019997436112,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,XRP,USDT
250,2025-01-27/2025-02-02,XRP/USDT,-0.0003636608671542649,0.011017878391405105,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,XRP,USDT
251,2025-02-03/2025-02-09,XRP/USDT,-0.0002820899272509781,0.020129616204942424,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,XRP,USDT
252,2025-02-10/2025-02-16,XRP/USDT,0.0010912096871244694,0.00821268146833303,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,XRP,USDT
253,2025-02-17/2025-02-23,XRP/USDT,-0.0001816823477559125,0.007869828275534778,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,XRP,USDT
254,2025-02-24/2025-03-02,XRP/USDT,-0.00017440800478081306,0.018932141008575418,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,XRP,USDT
255,2025-03-03/2025-03-09,XRP/USDT,-0.0007359811983181357,0.016032363782002367,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,XRP,USDT
256,2025-03-10/2025-03-16,XRP/USDT,0.0008688072350094208,0.01150140658875499,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,XRP,USDT
257,2025-03-17/2025-03-23,XRP/USDT,0.0002661156421262699,0.008766923173471677,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,XRP,USDT
258,2025-03-24/2025-03-30,XRP/USDT,-0.0011062223634232897,0.006300050971799183,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,XRP,USDT
259,2025-03-31/2025-04-06,XRP/USDT,-7.270611419169996e-05,0.00965066427650888,2025-03-31,2025-04-06 23:59:59.999999999,volatile_market,XRP,USDT
260,2025-04-07/2025-04-13,XRP/USDT,0.0011343034914798136,0.016026579118009254,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,XRP,USDT
261,2025-04-14/2025-04-20,XRP/USDT,-0.0002337470582049504,0.005831308325931684,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,XRP,USDT
262,2025-04-21/2025-04-27,XRP/USDT,0.00028998375111214086,0.0065244687469400405,2025-04-21,2025-04-27 23:59:59.999999999,volatile_market,XRP,USDT
263,2025-04-28/2025-05-04,XRP/USDT,-0.0003061511704773961,0.005601756304369053,2025-04-28,2025-05-04 23:59:59.999999999,bear_market,XRP,USDT
264,2025-05-05/2025-05-11,XRP/USDT,-0.0002724808319497297,0.005675227051522155,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,XRP,USDT
265,2024-05-06/2024-05-12,DOT/USDT,-0.0005559335592428272,0.006355188401531942,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,DOT,USDT
266,2024-05-13/2024-05-19,DOT/USDT,0.0005845271574630077,0.00619264269271437,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,DOT,USDT
267,2024-05-20/2024-05-26,DOT/USDT,7.141295940439816e-05,0.006926018731642274,2024-05-20,2024-05-26 23:59:59.999999999,volatile_market,DOT,USDT
268,2024-05-27/2024-06-02,DOT/USDT,-0.0005144838581339272,0.005360965217133261,2024-05-27,2024-06-02 23:59:59.999999999,bear_market,DOT,USDT
269,2024-06-03/2024-06-09,DOT/USDT,-0.000698878275346473,0.007094777192254087,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,DOT,USDT
270,2024-06-10/2024-06-16,DOT/USDT,-0.00028896452644567666,0.006134505424941982,2024-06-10,2024-06-16 23:59:59.999999999,volatile_market,DOT,USDT
271,2024-06-17/2024-06-23,DOT/USDT,-0.0004731250457790017,0.008177330137953366,2024-06-17,2024-06-23 23:59:59.999999999,bear_market,DOT,USDT
272,2024-06-24/2024-06-30,DOT/USDT,0.0006416299607607723,0.0066619548790716274,2024-06-24,2024-06-30 23:59:59.999999999,bull_market,DOT,USDT
273,2024-07-01/2024-07-07,DOT/USDT,-0.0005169959212975432,0.011785429722527278,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,DOT,USDT
274,2024-07-08/2024-07-14,DOT/USDT,0.00022396121374782676,0.007195618901934262,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,DOT,USDT
275,2024-07-15/2024-07-21,DOT/USDT,-0.0001370597377852193,0.00641057430763445,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,DOT,USDT
276,2024-07-22/2024-07-28,DOT/USDT,-0.0004886155696170233,0.005858424609499782,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,DOT,USDT
277,2024-07-29/2024-08-04,DOT/USDT,-0.001149880561225722,0.007483980019566532,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,DOT,USDT
278,2024-08-05/2024-08-11,DOT/USDT,0.0008943459566723906,0.013350729707334036,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,DOT,USDT
279,2024-08-12/2024-08-18,DOT/USDT,-0.00033024368922851647,0.007108276684468539,2024-08-12,2024-08-18 23:59:59.999999999,bear_market,DOT,USDT
280,2024-08-19/2024-08-25,DOT/USDT,0.000708485657027198,0.0056732995446995465,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,DOT,USDT
281,2024-08-26/2024-09-01,DOT/USDT,-0.0007408625577804517,0.007591955158692974,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,DOT,USDT
282,2024-09-02/2024-09-08,DOT/USDT,-0.0001380661326823799,0.006836240733894791,2024-09-02,2024-09-08 23:59:59.999999999,volatile_market,DOT,USDT
283,2024-09-09/2024-09-15,DOT/USDT,0.00046694753146946663,0.004803440955332686,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,DOT,USDT
284,2024-09-16/2024-09-22,DOT/USDT,0.00030177330524991695,0.0062579707743459076,2024-09-16,2024-09-22 23:59:59.999999999,volatile_market,DOT,USDT
285,2024-09-23/2024-09-29,DOT/USDT,0.0006227872614799857,0.005622036239689548,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,DOT,USDT
286,2024-09-30/2024-10-06,DOT/USDT,-0.0006237792838541988,0.006256401712369663,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,DOT,USDT
287,2024-10-07/2024-10-13,DOT/USDT,1.1965114069601502e-05,0.005236923268071614,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,DOT,USDT
288,2024-10-14/2024-10-20,DOT/USDT,0.00014531019565352366,0.006757419191957539,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,DOT,USDT
289,2024-10-21/2024-10-27,DOT/USDT,-0.0006847453383811837,0.005016054803881568,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,DOT,USDT
290,2024-10-28/2024-11-03,DOT/USDT,-0.0006804845654021042,0.006115332376277774,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,DOT,USDT
291,2024-11-04/2024-11-10,DOT/USDT,0.0017751470256859054,0.009273353932527595,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,DOT,USDT
292,2024-11-11/2024-11-17,DOT/USDT,0.0002645172239252696,0.015371477974619295,2024-11-11,2024-11-17 23:59:59.999999999,volatile_market,DOT,USDT
293,2024-11-18/2024-11-24,DOT/USDT,0.002849589475763995,0.019854566127838084,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,DOT,USDT
294,2024-11-25/2024-12-01,DOT/USDT,0.0005007517172405097,0.011651903121327346,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,DOT,USDT
295,2024-12-02/2024-12-08,DOT/USDT,0.0008201667168186031,0.016399817722131824,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,DOT,USDT
296,2024-12-09/2024-12-15,DOT/USDT,-0.00020525309236125343,0.016475877065817192,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,DOT,USDT
297,2024-12-16/2024-12-22,DOT/USDT,-0.001891773624755618,0.015344375330759052,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,DOT,USDT
298,2024-12-23/2024-12-29,DOT/USDT,-0.00026490146722290994,0.009725383053405205,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,DOT,USDT
299,2024-12-30/2025-01-05,DOT/USDT,0.0010672319196063764,0.008581001438509064,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,DOT,USDT
300,2025-01-06/2025-01-12,DOT/USDT,-0.001027309118028685,0.010099017283118463,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,DOT,USDT
301,2025-01-13/2025-01-19,DOT/USDT,0.0006437941525949302,0.012343124284891744,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,DOT,USDT
302,2025-01-20/2025-01-26,DOT/USDT,-0.00017822564361696754,0.00984689846833554,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,DOT,USDT
303,2025-01-27/2025-02-02,DOT/USDT,0.00011140771417998891,0.010955242181929448,2025-01-27,2025-02-02 23:59:59.999999999,volatile_market,DOT,USDT
304,2025-02-03/2025-02-09,DOT/USDT,-0.00011162217445337072,0.01931296550315757,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,DOT,USDT
305,2025-02-10/2025-02-16,DOT/USDT,0.00024774072459899586,0.009363535243788136,2025-02-10,2025-02-16 23:59:59.999999999,volatile_market,DOT,USDT
306,2025-02-17/2025-02-23,DOT/USDT,0.0003817724978665529,0.007956273522249225,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,DOT,USDT
307,2025-02-24/2025-03-02,DOT/USDT,0.00020399219171306706,0.012003221850182754,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,DOT,USDT
308,2025-03-03/2025-03-09,DOT/USDT,-0.0005872733339737052,0.011854224690304924,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,DOT,USDT
309,2025-03-10/2025-03-16,DOT/USDT,0.0005331698128472873,0.010681900509332248,2025-03-10,2025-03-16 23:59:59.999999999,bull_market,DOT,USDT
310,2025-03-17/2025-03-23,DOT/USDT,0.00016096632056136862,0.006554518470346484,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,DOT,USDT
311,2025-03-24/2025-03-30,DOT/USDT,-0.0010499354889987296,0.006898335535809409,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,DOT,USDT
312,2025-03-31/2025-04-06,DOT/USDT,-0.0003526725983409291,0.008553238317862082,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,DOT,USDT
313,2025-04-07/2025-04-13,DOT/USDT,0.0002923998602261895,0.012214689829233127,2025-04-07,2025-04-13 23:59:59.999999999,volatile_market,DOT,USDT
314,2025-04-14/2025-04-20,DOT/USDT,0.00034801947262705536,0.006814844203658772,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,DOT,USDT
315,2025-04-21/2025-04-27,DOT/USDT,0.0006698645792405841,0.007349945088463859,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,DOT,USDT
316,2025-04-28/2025-05-04,DOT/USDT,-0.0002959693771584019,0.006103289983669723,2025-04-28,2025-05-04 23:59:59.999999999,bear_market,DOT,USDT
317,2025-05-05/2025-05-11,DOT/USDT,-0.00012602033966201,0.006143568400578133,2025-05-05,2025-05-11 23:59:59.999999999,volatile_market,DOT,USDT
318,2024-05-06/2024-05-12,LTC/USDT,5.801026573848145e-06,0.0051007427492065945,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,LTC,USDT
319,2024-05-13/2024-05-19,LTC/USDT,0.00031977122198931246,0.004338954018349398,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,LTC,USDT
320,2024-05-20/2024-05-26,LTC/USDT,-0.0001285215614182612,0.005327957539870051,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,LTC,USDT
321,2024-05-27/2024-06-02,LTC/USDT,-0.00010628602032098386,0.0036927880014807936,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,LTC,USDT
322,2024-06-03/2024-06-09,LTC/USDT,-0.000295942383506947,0.004461294399347242,2024-06-03,2024-06-09 23:59:59.999999999,bear_market,LTC,USDT
323,2024-06-10/2024-06-16,LTC/USDT,2.2463854293561434e-05,0.00499672247172607,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,LTC,USDT
324,2024-06-17/2024-06-23,LTC/USDT,-0.00013327780500317366,0.005651347584622564,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,LTC,USDT
325,2024-06-24/2024-06-30,LTC/USDT,0.0004757987155971078,0.004858236300829017,2024-06-24,2024-06-30 23:59:59.999999999,bull_market,LTC,USDT
326,2024-07-01/2024-07-07,LTC/USDT,-0.001495937482844004,0.009324891737324835,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,LTC,USDT
327,2024-07-08/2024-07-14,LTC/USDT,0.0006538436155515345,0.00562846378723287,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,LTC,USDT
328,2024-07-15/2024-07-21,LTC/USDT,0.000159945462741433,0.005026491630297892,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,LTC,USDT
329,2024-07-22/2024-07-28,LTC/USDT,-0.00015893436596724816,0.005927237066881839,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,LTC,USDT
330,2024-07-29/2024-08-04,LTC/USDT,-0.0011099122011248702,0.007749217581966113,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,LTC,USDT
331,2024-08-05/2024-08-11,LTC/USDT,0.0006478714365386726,0.012468707734307097,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,LTC,USDT
332,2024-08-12/2024-08-18,LTC/USDT,0.0006991058813068633,0.006188574540198588,2024-08-12,2024-08-18 23:59:59.999999999,bull_market,LTC,USDT
333,2024-08-19/2024-08-25,LTC/USDT,-8.984518019934035e-06,0.005113558783832204,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,LTC,USDT
334,2024-08-26/2024-09-01,LTC/USDT,0.00018119907727665634,0.007372984297707537,2024-08-26,2024-09-01 23:59:59.999999999,volatile_market,LTC,USDT
335,2024-09-02/2024-09-08,LTC/USDT,-0.0003276620808414897,0.006807412263283923,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,LTC,USDT
336,2024-09-09/2024-09-15,LTC/USDT,0.0005594942630072338,0.00430834783671224,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,LTC,USDT
337,2024-09-16/2024-09-22,LTC/USDT,0.0004803013190763218,0.005007984543422451,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,LTC,USDT
338,2024-09-23/2024-09-29,LTC/USDT,0.0003358049970166905,0.004486931262062512,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,LTC,USDT
339,2024-09-30/2024-10-06,LTC/USDT,-5.665933900442077e-05,0.005464359988378037,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,LTC,USDT
340,2024-10-07/2024-10-13,LTC/USDT,-6.63597085651861e-05,0.003815442397976799,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,LTC,USDT
341,2024-10-14/2024-10-20,LTC/USDT,0.0008719589358748652,0.0074628866719861015,2024-10-14,2024-10-20 23:59:59.999999999,bull_market,LTC,USDT
342,2024-10-21/2024-10-27,LTC/USDT,-0.000179027956246024,0.004373096565378717,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,LTC,USDT
343,2024-10-28/2024-11-03,LTC/USDT,-0.0004020399802886293,0.005228156120804745,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,LTC,USDT
344,2024-11-04/2024-11-10,LTC/USDT,0.0009417520744480196,0.007240671076949426,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,LTC,USDT
345,2024-11-11/2024-11-17,LTC/USDT,0.0012115062757763967,0.017141571361356148,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,LTC,USDT
346,2024-11-18/2024-11-24,LTC/USDT,0.0008153973020942131,0.013594466436297359,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,LTC,USDT
347,2024-11-25/2024-12-01,LTC/USDT,0.0007878184524286251,0.010800988791242071,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,LTC,USDT
348,2024-12-02/2024-12-08,LTC/USDT,0.0004987349658104114,0.01656219538837595,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,LTC,USDT
349,2024-12-09/2024-12-15,LTC/USDT,0.00015097528842052517,0.014539178931321433,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,LTC,USDT
350,2024-12-16/2024-12-22,LTC/USDT,-0.0015445123221700609,0.01651550910126835,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,LTC,USDT
351,2024-12-23/2024-12-29,LTC/USDT,-0.0004077574752052168,0.008476157115591751,2024-12-23,2024-12-29 23:59:59.999999999,bear_market,LTC,USDT
352,2024-12-30/2025-01-05,LTC/USDT,0.0008257655787847224,0.007661985071861502,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,LTC,USDT
353,2025-01-06/2025-01-12,LTC/USDT,-0.0005766641931774211,0.007814532289179938,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,LTC,USDT
354,2025-01-13/2025-01-19,LTC/USDT,0.002032765194204402,0.01543829850284067,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,LTC,USDT
355,2025-01-20/2025-01-26,LTC/USDT,0.0002815867998659023,0.011979141521452795,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,LTC,USDT
356,2025-01-27/2025-02-02,LTC/USDT,0.0005154576333890335,0.011683796862627324,2025-01-27,2025-02-02 23:59:59.999999999,bull_market,LTC,USDT
357,2025-02-03/2025-02-09,LTC/USDT,0.0003592340027585744,0.017325090885415423,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,LTC,USDT
358,2025-02-10/2025-02-16,LTC/USDT,0.0007604123756883205,0.011558512810166604,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,LTC,USDT
359,2025-02-17/2025-02-23,LTC/USDT,0.00015721682600688302,0.010278305062455941,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,LTC,USDT
360,2025-02-24/2025-03-02,LTC/USDT,0.0003589264493777446,0.01431116604721565,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,LTC,USDT
361,2025-03-03/2025-03-09,LTC/USDT,-0.0007277338138304227,0.01326404232743019,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,LTC,USDT
362,2025-03-10/2025-03-16,LTC/USDT,-4.06877698051818e-06,0.010162031992153648,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,LTC,USDT
363,2025-03-17/2025-03-23,LTC/USDT,3.7741366737250956e-05,0.005457099013484252,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,LTC,USDT
364,2025-03-24/2025-03-30,LTC/USDT,-0.000684957364376352,0.005929352311161337,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,LTC,USDT
365,2025-03-31/2025-04-06,LTC/USDT,-0.0003425639591560782,0.009471714250707745,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,LTC,USDT
366,2025-04-07/2025-04-13,LTC/USDT,0.0008977395258288665,0.011629740719987706,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,LTC,USDT
367,2025-04-14/2025-04-20,LTC/USDT,-9.437971412382228e-05,0.006389213369525001,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,LTC,USDT
368,2025-04-21/2025-04-27,LTC/USDT,0.0006199802403059676,0.006196533072294238,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,LTC,USDT
369,2025-04-28/2025-05-04,LTC/USDT,0.00011822216089071914,0.006613170215864004,2025-04-28,2025-05-04 23:59:59.999999999,volatile_market,LTC,USDT
370,2025-05-05/2025-05-11,LTC/USDT,0.0003650562917393312,0.011953952741690456,2025-05-05,2025-05-11 23:59:59.999999999,volatile_market,LTC,USDT
371,2024-05-06/2024-05-12,ETH/USDC,-0.00045862145240201297,0.0051478220802888336,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,ETH,USDC
372,2024-05-13/2024-05-19,ETH/USDC,0.00047368842574441677,0.004603163688003188,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,ETH,USDC
373,2024-05-20/2024-05-26,ETH/USDC,0.0007973489564935637,0.010097150355981665,2024-05-20,2024-05-26 23:59:59.999999999,bull_market,ETH,USDC
374,2024-05-27/2024-06-02,ETH/USDC,-0.00019235058893106577,0.004223194732233652,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ETH,USDC
375,2024-06-03/2024-06-09,ETH/USDC,-0.00021985339174348403,0.0035465380296240546,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,ETH,USDC
376,2024-06-10/2024-06-16,ETH/USDC,-0.00014869011421991064,0.0053925214476118,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,ETH,USDC
377,2024-06-17/2024-06-23,ETH/USDC,-4.356880865393507e-05,0.0047108775955729135,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,ETH,USDC
378,2024-06-24/2024-06-30,ETH/USDC,8.377055772692872e-05,0.004445098499708389,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,ETH,USDC
379,2024-07-01/2024-07-07,ETH/USDC,-0.0011972114555690609,0.007376287025037889,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ETH,USDC
380,2024-07-08/2024-07-14,ETH/USDC,0.00041646672687395,0.006157582769632116,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,ETH,USDC
381,2024-07-15/2024-07-21,ETH/USDC,0.00023326556150625688,0.004854602586661166,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,ETH,USDC
382,2024-07-22/2024-07-28,ETH/USDC,-0.0005613145559683724,0.005878422795515853,2024-07-22,2024-07-28 23:59:59.999999999,bear_market,ETH,USDC
383,2024-07-29/2024-08-04,ETH/USDC,-0.0011492428428217186,0.007148541469173203,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,ETH,USDC
384,2024-08-05/2024-08-11,ETH/USDC,0.0007047390880523075,0.013596435337791559,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,ETH,USDC
385,2024-08-12/2024-08-18,ETH/USDC,-0.00010287043583313566,0.007130832202100497,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,ETH,USDC
386,2024-08-19/2024-08-25,ETH/USDC,0.00044660571119397696,0.004948738066455159,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ETH,USDC
387,2024-08-26/2024-09-01,ETH/USDC,-0.0005331141711158424,0.0072304252997958,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,ETH,USDC
388,2024-09-02/2024-09-08,ETH/USDC,-0.0007192808015875886,0.006597013080300853,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,ETH,USDC
389,2024-09-09/2024-09-15,ETH/USDC,0.000255122309041523,0.005022489761987145,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ETH,USDC
390,2024-09-16/2024-09-22,ETH/USDC,0.00095052830361112,0.005630684270060819,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,ETH,USDC
391,2024-09-23/2024-09-29,ETH/USDC,9.294141596421922e-05,0.004177736533120131,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,ETH,USDC
392,2024-09-30/2024-10-06,ETH/USDC,-0.0005600804438727612,0.005744185744556839,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ETH,USDC
393,2024-10-07/2024-10-13,ETH/USDC,7.332806222214509e-06,0.005007993790281287,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ETH,USDC
394,2024-10-14/2024-10-20,ETH/USDC,0.0002514837036833993,0.00629938587800372,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,ETH,USDC
395,2024-10-21/2024-10-27,ETH/USDC,-0.0005986195176511861,0.004481205592817967,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ETH,USDC
396,2024-10-28/2024-11-03,ETH/USDC,-0.00033891016209513744,0.005487446517558371,2024-10-28,2024-11-03 23:59:59.999999999,bear_market,ETH,USDC
397,2024-11-04/2024-11-10,ETH/USDC,0.0019788291574463364,0.007784344021028593,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ETH,USDC
398,2024-11-11/2024-11-17,ETH/USDC,-0.00038766574983520763,0.009045021346876275,2024-11-11,2024-11-17 23:59:59.999999999,bear_market,ETH,USDC
399,2024-11-18/2024-11-24,ETH/USDC,0.0006855768123247348,0.0074370122319658265,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ETH,USDC
400,2024-11-25/2024-12-01,ETH/USDC,0.0006504564584016975,0.006537463064680632,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ETH,USDC
401,2024-12-02/2024-12-08,ETH/USDC,0.0007730125237595617,0.0069006225067104535,2024-12-02,2024-12-08 23:59:59.999999999,bull_market,ETH,USDC
402,2024-12-09/2024-12-15,ETH/USDC,0.00025211402949110905,0.00763794612726557,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ETH,USDC
403,2024-12-16/2024-12-22,ETH/USDC,-0.0014286871282266813,0.01015825167136228,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ETH,USDC
404,2024-12-23/2024-12-29,ETH/USDC,-5.6648651575575785e-05,0.006306375823704712,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ETH,USDC
405,2024-12-30/2025-01-05,ETH/USDC,0.0006047260896953402,0.0049260571752670675,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ETH,USDC
406,2025-01-06/2025-01-12,ETH/USDC,-0.0008072245663072314,0.00655875681438113,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ETH,USDC
407,2025-01-13/2025-01-19,ETH/USDC,0.00039357523139072425,0.00956549469900733,2025-01-13,2025-01-19 23:59:59.999999999,volatile_market,ETH,USDC
408,2025-01-20/2025-01-26,ETH/USDC,6.623440708468813e-05,0.007449992036356598,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,ETH,USDC
409,2025-01-27/2025-02-02,ETH/USDC,3.508060594818006e-05,0.007396787215764645,2025-01-27,2025-02-02 23:59:59.999999999,volatile_market,ETH,USDC
410,2025-02-03/2025-02-09,ETH/USDC,-0.000184020334738897,0.015013719692116408,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,ETH,USDC
411,2025-02-10/2025-02-16,ETH/USDC,0.00015816914936812938,0.006138286393185545,2025-02-10,2025-02-16 23:59:59.999999999,volatile_market,ETH,USDC
412,2025-02-17/2025-02-23,ETH/USDC,0.00019153105332656557,0.006695283642388249,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,ETH,USDC
413,2025-02-24/2025-03-02,ETH/USDC,-0.0010990421440634846,0.012628572423748676,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,ETH,USDC
414,2025-03-03/2025-03-09,ETH/USDC,-0.000348151933280089,0.010846969273945822,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ETH,USDC
415,2025-03-10/2025-03-16,ETH/USDC,-0.00018234103011609794,0.009844602051832903,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ETH,USDC
416,2025-03-17/2025-03-23,ETH/USDC,0.00031554462138024474,0.005184754509155122,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,ETH,USDC
417,2025-03-24/2025-03-30,ETH/USDC,-0.000966291350110898,0.005544704517659158,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,ETH,USDC
418,2025-03-31/2025-04-06,ETH/USDC,-0.00039509537965663516,0.008561962322901365,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,ETH,USDC
419,2025-04-07/2025-04-13,ETH/USDC,0.00037760715474781083,0.013663037859400913,2025-04-07,2025-04-13 23:59:59.999999999,volatile_market,ETH,USDC
420,2025-04-14/2025-04-20,ETH/USDC,-0.00016315795492982435,0.006239485130014719,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,ETH,USDC
421,2025-04-21/2025-04-27,ETH/USDC,0.0007486605043395138,0.006952566051422849,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,ETH,USDC
422,2025-04-28/2025-05-04,ETH/USDC,0.0001695279734119115,0.0049946566084943566,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,ETH,USDC
423,2025-05-05/2025-05-11,ETH/USDC,-5.502073989651502e-05,0.005628913672109691,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,ETH,USDC
424,2024-05-06/2024-05-12,BTC/USDC,-0.0003244269139084398,0.004840200191090824,2024-05-06,2024-05-12 23:59:59.999999999,bear_market,BTC,USDC
425,2024-05-13/2024-05-19,BTC/USDC,0.0006072059008264143,0.004027548881779474,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,BTC,USDC
426,2024-05-20/2024-05-26,BTC/USDC,-2.776935443263982e-05,0.004695235483460613,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,BTC,USDC
427,2024-05-27/2024-06-02,BTC/USDC,-0.0001050465238942951,0.003572326210730022,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,BTC,USDC
428,2024-06-03/2024-06-09,BTC/USDC,1.6909657447520094e-05,0.003475667178477151,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,BTC,USDC
429,2024-06-10/2024-06-16,BTC/USDC,-0.00029894474268781326,0.004229901273434076,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,BTC,USDC
430,2024-06-17/2024-06-23,BTC/USDC,-0.00020253129498319655,0.0034005935449362137,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,BTC,USDC
431,2024-06-24/2024-06-30,BTC/USDC,-2.610440473651189e-05,0.004438576425909961,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,BTC,USDC
432,2024-07-01/2024-07-07,BTC/USDC,-0.0008072263387384628,0.006128898456478777,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,BTC,USDC
433,2024-07-08/2024-07-14,BTC/USDC,0.00033346996605681086,0.0058531222627101935,2024-07-08,2024-07-14 23:59:59.999999999,volatile_market,BTC,USDC
434,2024-07-15/2024-07-21,BTC/USDC,0.00041409339781171064,0.004660835694482132,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,BTC,USDC
435,2024-07-22/2024-07-28,BTC/USDC,0.00012105140005339201,0.004799188914418191,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,BTC,USDC
436,2024-07-29/2024-08-04,BTC/USDC,-0.0008995533537522703,0.006292369161967975,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,BTC,USDC
437,2024-08-05/2024-08-11,BTC/USDC,0.0008971552577939037,0.010110049544662932,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,BTC,USDC
438,2024-08-12/2024-08-18,BTC/USDC,-1.153065458181174e-05,0.0068619850405577595,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,BTC,USDC
439,2024-08-19/2024-08-25,BTC/USDC,0.0006314897805640653,0.004772508999039215,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,BTC,USDC
440,2024-08-26/2024-09-01,BTC/USDC,-0.000552373111295283,0.0054190274230016084,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,BTC,USDC
441,2024-09-02/2024-09-08,BTC/USDC,-0.0005844209007650554,0.005426299103719347,2024-09-02,2024-09-08 23:59:59.999999999,bear_market,BTC,USDC
442,2024-09-09/2024-09-15,BTC/USDC,0.0005303276667692031,0.004892081318452857,2024-09-09,2024-09-15 23:59:59.999999999,bull_market,BTC,USDC
443,2024-09-16/2024-09-22,BTC/USDC,0.0005947592857862116,0.004745252197785015,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,BTC,USDC
444,2024-09-23/2024-09-29,BTC/USDC,0.00029721599625785695,0.0032407603379881527,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,BTC,USDC
445,2024-09-30/2024-10-06,BTC/USDC,-0.00015573537327046141,0.0045293579246058055,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,BTC,USDC
446,2024-10-07/2024-10-13,BTC/USDC,-2.9998049857400922e-05,0.004071848667683656,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,BTC,USDC
447,2024-10-14/2024-10-20,BTC/USDC,0.00035984664426428367,0.005288842595318062,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,BTC,USDC
448,2024-10-21/2024-10-27,BTC/USDC,-4.449982038762782e-05,0.0033860721806207397,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,BTC,USDC
449,2024-10-28/2024-11-03,BTC/USDC,-0.00014762206910195786,0.004561806142284865,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,BTC,USDC
450,2024-11-04/2024-11-10,BTC/USDC,0.0009952199277009901,0.005879668634032351,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,BTC,USDC
451,2024-11-11/2024-11-17,BTC/USDC,0.0004709295810141082,0.0073548630426104366,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,BTC,USDC
452,2024-11-18/2024-11-24,BTC/USDC,0.0005873588122459963,0.005330197606859003,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,BTC,USDC
453,2024-11-25/2024-12-01,BTC/USDC,0.0001601080969392001,0.004898567905256509,2024-11-25,2024-12-01 23:59:59.999999999,calm_market,BTC,USDC
454,2024-12-02/2024-12-08,BTC/USDC,0.00033898151092386005,0.0063683677408302546,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,BTC,USDC
455,2024-12-09/2024-12-15,BTC/USDC,0.0003423161702092469,0.005555143419482796,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,BTC,USDC
456,2024-12-16/2024-12-22,BTC/USDC,-0.0007798950065267625,0.006631011059416584,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,BTC,USDC
457,2024-12-23/2024-12-29,BTC/USDC,-9.828476872408712e-05,0.004982999763926904,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,BTC,USDC
458,2024-12-30/2025-01-05,BTC/USDC,0.0004151657573870318,0.0042119200225223365,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,BTC,USDC
459,2025-01-06/2025-01-12,BTC/USDC,-0.00044405787467538543,0.005130493898496007,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,BTC,USDC
460,2025-01-13/2025-01-19,BTC/USDC,0.0008276406004904168,0.00608608758667697,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,BTC,USDC
461,2025-01-20/2025-01-26,BTC/USDC,4.708329299504289e-05,0.007556407115886085,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,BTC,USDC
462,2025-01-27/2025-02-02,BTC/USDC,-5.5691085436054335e-05,0.005284586934191103,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,BTC,USDC
463,2025-02-03/2025-02-09,BTC/USDC,-0.00010683374373033934,0.006373873809021398,2025-02-03,2025-02-09 23:59:59.999999999,volatile_market,BTC,USDC
464,2025-02-10/2025-02-16,BTC/USDC,2.1747933853092244e-05,0.0037245408611325374,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,BTC,USDC
465,2025-02-17/2025-02-23,BTC/USDC,5.5951641709315636e-05,0.0033456589523419415,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,BTC,USDC
466,2025-02-24/2025-03-02,BTC/USDC,-0.0005358450048375386,0.008206062067080338,2025-02-24,2025-03-02 23:59:59.999999999,bear_market,BTC,USDC
467,2025-03-03/2025-03-09,BTC/USDC,-0.0002936333575421039,0.009924657866895309,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,BTC,USDC
468,2025-03-10/2025-03-16,BTC/USDC,0.000262501302759346,0.006679169121581518,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,BTC,USDC
469,2025-03-17/2025-03-23,BTC/USDC,0.00011822009445195841,0.004031160769666059,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,BTC,USDC
470,2025-03-24/2025-03-30,BTC/USDC,-0.00042436271775165863,0.0034501907862570015,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,BTC,USDC
471,2025-03-31/2025-04-06,BTC/USDC,-8.937455803183148e-05,0.0057091738648482595,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,BTC,USDC
472,2025-04-07/2025-04-13,BTC/USDC,0.0006348940142568838,0.008294350209138594,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,BTC,USDC
473,2025-04-14/2025-04-20,BTC/USDC,2.03360743553698e-05,0.0036628363839514796,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,BTC,USDC
474,2025-04-21/2025-04-27,BTC/USDC,0.0004986282439061256,0.0038940028211751324,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,BTC,USDC
475,2025-04-28/2025-05-04,BTC/USDC,0.00013947968094551666,0.0033368332629763954,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,BTC,USDC
476,2025-05-05/2025-05-11,BTC/USDC,0.000389616109052606,0.0038967188066724983,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,BTC,USDC
477,2024-05-06/2024-05-12,ADA/USDC,-0.00022671361292711436,0.006458837033834014,2024-05-06,2024-05-12 23:59:59.999999999,volatile_market,ADA,USDC
478,2024-05-13/2024-05-19,ADA/USDC,0.0007719768964591705,0.006156993179973551,2024-05-13,2024-05-19 23:59:59.999999999,bull_market,ADA,USDC
479,2024-05-20/2024-05-26,ADA/USDC,-0.0004521035433563535,0.0069892060192663225,2024-05-20,2024-05-26 23:59:59.999999999,bear_market,ADA,USDC
480,2024-05-27/2024-06-02,ADA/USDC,-0.00023155066232265122,0.0041368615167303785,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,ADA,USDC
481,2024-06-03/2024-06-09,ADA/USDC,-0.00025054164070704884,0.006243566571216464,2024-06-03,2024-06-09 23:59:59.999999999,volatile_market,ADA,USDC
482,2024-06-10/2024-06-16,ADA/USDC,-0.000454263407093789,0.005860067613561948,2024-06-10,2024-06-16 23:59:59.999999999,bear_market,ADA,USDC
483,2024-06-17/2024-06-23,ADA/USDC,-0.0002413130778418918,0.008272685153724086,2024-06-17,2024-06-23 23:59:59.999999999,volatile_market,ADA,USDC
484,2024-06-24/2024-06-30,ADA/USDC,0.00012902239493748854,0.006138511931123156,2024-06-24,2024-06-30 23:59:59.999999999,volatile_market,ADA,USDC
485,2024-07-01/2024-07-07,ADA/USDC,-0.0011138347866915179,0.011179063651889878,2024-07-01,2024-07-07 23:59:59.999999999,bear_market,ADA,USDC
486,2024-07-08/2024-07-14,ADA/USDC,0.0012848429722008695,0.00840966565360208,2024-07-08,2024-07-14 23:59:59.999999999,bull_market,ADA,USDC
487,2024-07-15/2024-07-21,ADA/USDC,-0.00011866233778015753,0.007419923419055676,2024-07-15,2024-07-21 23:59:59.999999999,volatile_market,ADA,USDC
488,2024-07-22/2024-07-28,ADA/USDC,-0.00024170045349433827,0.006971612031587186,2024-07-22,2024-07-28 23:59:59.999999999,volatile_market,ADA,USDC
489,2024-07-29/2024-08-04,ADA/USDC,-0.0011062631137368872,0.008269710757297459,2024-07-29,2024-08-04 23:59:59.999999999,bear_market,ADA,USDC
490,2024-08-05/2024-08-11,ADA/USDC,0.0006931120704807356,0.013275200712066948,2024-08-05,2024-08-11 23:59:59.999999999,bull_market,ADA,USDC
491,2024-08-12/2024-08-18,ADA/USDC,-6.522152240217289e-05,0.007349837871175235,2024-08-12,2024-08-18 23:59:59.999999999,volatile_market,ADA,USDC
492,2024-08-19/2024-08-25,ADA/USDC,0.001140735713073122,0.006812187072853988,2024-08-19,2024-08-25 23:59:59.999999999,bull_market,ADA,USDC
493,2024-08-26/2024-09-01,ADA/USDC,-0.0005979202117205831,0.007845723643179824,2024-08-26,2024-09-01 23:59:59.999999999,bear_market,ADA,USDC
494,2024-09-02/2024-09-08,ADA/USDC,-1.3122302794185891e-05,0.007679128873046815,2024-09-02,2024-09-08 23:59:59.999999999,volatile_market,ADA,USDC
495,2024-09-09/2024-09-15,ADA/USDC,0.00025989645602643023,0.005772797389422936,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,ADA,USDC
496,2024-09-16/2024-09-22,ADA/USDC,0.0005275691401392425,0.005759982943043154,2024-09-16,2024-09-22 23:59:59.999999999,bull_market,ADA,USDC
497,2024-09-23/2024-09-29,ADA/USDC,0.0007943762428353829,0.005551157197773695,2024-09-23,2024-09-29 23:59:59.999999999,bull_market,ADA,USDC
498,2024-09-30/2024-10-06,ADA/USDC,-0.0005758662789812604,0.0072784997996314564,2024-09-30,2024-10-06 23:59:59.999999999,bear_market,ADA,USDC
499,2024-10-07/2024-10-13,ADA/USDC,-5.4531610745405506e-05,0.005356287160093472,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,ADA,USDC
500,2024-10-14/2024-10-20,ADA/USDC,-0.00010452108358740508,0.007293141196445948,2024-10-14,2024-10-20 23:59:59.999999999,volatile_market,ADA,USDC
501,2024-10-21/2024-10-27,ADA/USDC,-0.0006863388562410043,0.006652417838819633,2024-10-21,2024-10-27 23:59:59.999999999,bear_market,ADA,USDC
502,2024-10-28/2024-11-03,ADA/USDC,-2.1058765083089925e-06,0.006355261896998991,2024-10-28,2024-11-03 23:59:59.999999999,volatile_market,ADA,USDC
503,2024-11-04/2024-11-10,ADA/USDC,0.0036480231078922696,0.015545102873802143,2024-11-04,2024-11-10 23:59:59.999999999,bull_market,ADA,USDC
504,2024-11-11/2024-11-17,ADA/USDC,0.0017472076782177606,0.01932254020388974,2024-11-11,2024-11-17 23:59:59.999999999,bull_market,ADA,USDC
505,2024-11-18/2024-11-24,ADA/USDC,0.002706224533936363,0.01812063322240615,2024-11-18,2024-11-24 23:59:59.999999999,bull_market,ADA,USDC
506,2024-11-25/2024-12-01,ADA/USDC,0.0007816243946809406,0.01339867873803103,2024-11-25,2024-12-01 23:59:59.999999999,bull_market,ADA,USDC
507,2024-12-02/2024-12-08,ADA/USDC,8.66895220989768e-05,0.015675230933345646,2024-12-02,2024-12-08 23:59:59.999999999,volatile_market,ADA,USDC
508,2024-12-09/2024-12-15,ADA/USDC,0.0001619580853540769,0.0159563134955367,2024-12-09,2024-12-15 23:59:59.999999999,volatile_market,ADA,USDC
509,2024-12-16/2024-12-22,ADA/USDC,-0.001503356314930021,0.015989586888687003,2024-12-16,2024-12-22 23:59:59.999999999,bear_market,ADA,USDC
510,2024-12-23/2024-12-29,ADA/USDC,-0.0002547982527303309,0.01017465816676357,2024-12-23,2024-12-29 23:59:59.999999999,volatile_market,ADA,USDC
511,2024-12-30/2025-01-05,ADA/USDC,0.0019767899656107026,0.010088267372784074,2024-12-30,2025-01-05 23:59:59.999999999,bull_market,ADA,USDC
512,2025-01-06/2025-01-12,ADA/USDC,-0.0008461808233580378,0.012644634381301426,2025-01-06,2025-01-12 23:59:59.999999999,bear_market,ADA,USDC
513,2025-01-13/2025-01-19,ADA/USDC,0.001015457968630906,0.013639732841577537,2025-01-13,2025-01-19 23:59:59.999999999,bull_market,ADA,USDC
514,2025-01-20/2025-01-26,ADA/USDC,-0.00025923283817101033,0.010946201075713646,2025-01-20,2025-01-26 23:59:59.999999999,volatile_market,ADA,USDC
515,2025-01-27/2025-02-02,ADA/USDC,-0.00029259061734768135,0.010512510651599935,2025-01-27,2025-02-02 23:59:59.999999999,bear_market,ADA,USDC
516,2025-02-03/2025-02-09,ADA/USDC,-0.0004963019912158844,0.02287832602017674,2025-02-03,2025-02-09 23:59:59.999999999,bear_market,ADA,USDC
517,2025-02-10/2025-02-16,ADA/USDC,0.0005775784764195768,0.010932592260799182,2025-02-10,2025-02-16 23:59:59.999999999,bull_market,ADA,USDC
518,2025-02-17/2025-02-23,ADA/USDC,-0.00011725459338086032,0.009756388729496256,2025-02-17,2025-02-23 23:59:59.999999999,volatile_market,ADA,USDC
519,2025-02-24/2025-03-02,ADA/USDC,0.00011602150844438775,0.029300387032255546,2025-02-24,2025-03-02 23:59:59.999999999,volatile_market,ADA,USDC
520,2025-03-03/2025-03-09,ADA/USDC,-0.0013124272677967578,0.021873939277458027,2025-03-03,2025-03-09 23:59:59.999999999,bear_market,ADA,USDC
521,2025-03-10/2025-03-16,ADA/USDC,0.00010330349854124034,0.01212791035680703,2025-03-10,2025-03-16 23:59:59.999999999,volatile_market,ADA,USDC
522,2025-03-17/2025-03-23,ADA/USDC,-6.377122782285827e-05,0.0069956082846104,2025-03-17,2025-03-23 23:59:59.999999999,volatile_market,ADA,USDC
523,2025-03-24/2025-03-30,ADA/USDC,-0.0007030314087688064,0.007101984960090789,2025-03-24,2025-03-30 23:59:59.999999999,bear_market,ADA,USDC
524,2025-03-31/2025-04-06,ADA/USDC,-0.0003650346758870796,0.010206026754366838,2025-03-31,2025-04-06 23:59:59.999999999,bear_market,ADA,USDC
525,2025-04-07/2025-04-13,ADA/USDC,0.0010103885245908778,0.014807940549594075,2025-04-07,2025-04-13 23:59:59.999999999,bull_market,ADA,USDC
526,2025-04-14/2025-04-20,ADA/USDC,-0.00013531671150346182,0.006352302539723983,2025-04-14,2025-04-20 23:59:59.999999999,volatile_market,ADA,USDC
527,2025-04-21/2025-04-27,ADA/USDC,0.0007915616595846958,0.007771290236785701,2025-04-21,2025-04-27 23:59:59.999999999,bull_market,ADA,USDC
528,2025-04-28/2025-05-04,ADA/USDC,-7.80943116223062e-05,0.007528148196355793,2025-04-28,2025-05-04 23:59:59.999999999,volatile_market,ADA,USDC
529,2025-05-05/2025-05-11,ADA/USDC,-0.00017522586877741342,0.007619872780118308,2025-05-05,2025-05-11 23:59:59.999999999,volatile_market,ADA,USDC


==> data/df_stable_stable.csv <==
,Period,Pair,Slope,Std_dev,start_time,end_time,Market_type,A_symbol,B_symbol
0,2024-05-06/2024-05-12,TUSD/USDT,-3.628613874436985e-06,0.00013445462692882162,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,TUSD,USDT
1,2024-05-13/2024-05-19,TUSD/USDT,7.2462616706597544e-06,0.00013768621910964363,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,TUSD,USDT
2,2024-05-20/2024-05-26,TUSD/USDT,-9.741858527142477e-06,0.00016856649591929493,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,TUSD,USDT
3,2024-05-27/2024-06-02,TUSD/USDT,-3.7088782405781483e-06,0.00012310383710999873,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,TUSD,USDT
4,2024-06-03/2024-06-09,TUSD/USDT,-2.212049617948966e-06,0.00013188223597927778,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,TUSD,USDT
5,2024-06-10/2024-06-16,TUSD/USDT,-9.953209210918974e-06,0.000167832508190195,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,TUSD,USDT
6,2024-06-17/2024-06-23,TUSD/USDT,1.9320661810108138e-05,0.0002248971568585474,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,TUSD,USDT
7,2024-06-24/2024-06-30,TUSD/USDT,6.090181556841009e-06,0.00014437679561537815,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,TUSD,USDT
8,2024-07-01/2024-07-07,TUSD/USDT,3.7131442361452433e-06,0.00014998890097939847,2024-07-01,2024-07-07 23:59:59.999999999,calm_market,TUSD,USDT
9,2024-07-08/2024-07-14,TUSD/USDT,-4.867617337755583e-06,0.00016334950748009213,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,TUSD,USDT
10,2024-07-15/2024-07-21,TUSD/USDT,1.429520747075773e-05,0.00021310711764916299,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,TUSD,USDT
11,2024-07-22/2024-07-28,TUSD/USDT,-1.2983398800075826e-06,0.0002726373762202405,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,TUSD,USDT
12,2024-07-29/2024-08-04,TUSD/USDT,-7.66676350283271e-06,0.00012068969112260241,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,TUSD,USDT
13,2024-08-05/2024-08-11,TUSD/USDT,1.7221966258870561e-07,0.0001368087644258718,2024-08-05,2024-08-11 23:59:59.999999999,calm_market,TUSD,USDT
14,2024-08-12/2024-08-18,TUSD/USDT,5.96871571357367e-07,0.00010898500313875442,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,TUSD,USDT
15,2024-08-19/2024-08-25,TUSD/USDT,7.831222756966024e-06,0.00012840759489650356,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,TUSD,USDT
16,2024-08-26/2024-09-01,TUSD/USDT,-7.274597547312861e-06,0.00011011448959660846,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,TUSD,USDT
17,2024-09-02/2024-09-08,TUSD/USDT,-2.4723025434651164e-06,8.835693340896924e-05,2024-09-02,2024-09-08 23:59:59.999999999,calm_market,TUSD,USDT
18,2024-09-09/2024-09-15,TUSD/USDT,-1.607035403234576e-06,0.00010190248170044277,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,TUSD,USDT
19,2024-09-16/2024-09-22,TUSD/USDT,2.1802975410680396e-06,9.01582482996446e-05,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,TUSD,USDT
20,2024-09-23/2024-09-29,TUSD/USDT,-1.290133737467777e-06,9.261879330241794e-05,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,TUSD,USDT
21,2024-09-30/2024-10-06,TUSD/USDT,-3.914976024072637e-06,0.0002924950320153366,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,TUSD,USDT
22,2024-10-07/2024-10-13,TUSD/USDT,-2.3364447729931114e-06,0.00016400447885260528,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,TUSD,USDT
23,2024-10-14/2024-10-20,TUSD/USDT,2.222720304416675e-06,0.00013454613782992652,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,TUSD,USDT
24,2024-10-21/2024-10-27,TUSD/USDT,-2.2564677650384428e-06,0.00016508174996843179,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,TUSD,USDT
25,2024-10-28/2024-11-03,TUSD/USDT,-8.054685443753333e-07,0.00048020278677787727,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,TUSD,USDT
26,2024-11-04/2024-11-10,TUSD/USDT,3.268832455962859e-05,0.0004211872821151147,2024-11-04,2024-11-10 23:59:59.999999999,calm_market,TUSD,USDT
27,2024-11-11/2024-11-17,TUSD/USDT,-1.0755541753200172e-05,0.0006272863717785039,2024-11-11,2024-11-17 23:59:59.999999999,calm_market,TUSD,USDT
28,2024-11-18/2024-11-24,TUSD/USDT,1.9183637486481944e-06,0.00023789895258434314,2024-11-18,2024-11-24 23:59:59.999999999,calm_market,TUSD,USDT
29,2024-11-25/2024-12-01,TUSD/USDT,1.0754729486518842e-05,0.0002120955325634815,2024-11-25,2024-12-01 23:59:59.999999999,calm_market,TUSD,USDT
30,2024-12-02/2024-12-08,TUSD/USDT,0.00014722942508795257,0.0007997954572101696,2024-12-02,2024-12-08 23:59:59.999999999,calm_market,TUSD,USDT
31,2024-12-09/2024-12-15,TUSD/USDT,-0.00011869045567855281,0.001760844887934421,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,TUSD,USDT
32,2024-12-16/2024-12-22,TUSD/USDT,-2.3171079316188226e-05,0.0002915474724772387,2024-12-16,2024-12-22 23:59:59.999999999,calm_market,TUSD,USDT
33,2024-12-23/2024-12-29,TUSD/USDT,-2.750711054778683e-06,0.0001769090369945403,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,TUSD,USDT
34,2024-12-30/2025-01-05,TUSD/USDT,-2.9351070244100094e-06,0.00014319458695182061,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,TUSD,USDT
35,2025-01-06/2025-01-12,TUSD/USDT,-4.08970440522699e-06,0.00014466245156686432,2025-01-06,2025-01-12 23:59:59.999999999,calm_market,TUSD,USDT
36,2025-01-13/2025-01-19,TUSD/USDT,-1.947854528052864e-06,0.00017369460346629477,2025-01-13,2025-01-19 23:59:59.999999999,calm_market,TUSD,USDT
37,2025-01-20/2025-01-26,TUSD/USDT,-3.5232059273537044e-06,0.00021365030867601134,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,TUSD,USDT
38,2025-01-27/2025-02-02,TUSD/USDT,-2.0890320779200603e-06,0.00016286788792169382,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,TUSD,USDT
39,2025-02-03/2025-02-09,TUSD/USDT,-3.936931588326737e-06,0.00018219992888303805,2025-02-03,2025-02-09 23:59:59.999999999,calm_market,TUSD,USDT
40,2025-02-10/2025-02-16,TUSD/USDT,1.232118157748382e-05,0.00013498137323867692,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,TUSD,USDT
41,2025-02-17/2025-02-23,TUSD/USDT,-8.68847781553056e-09,0.000145657300623092,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,TUSD,USDT
42,2025-02-24/2025-03-02,TUSD/USDT,-3.4062082689234345e-06,0.00017193303846709202,2025-02-24,2025-03-02 23:59:59.999999999,calm_market,TUSD,USDT
43,2025-03-03/2025-03-09,TUSD/USDT,6.1432917301586454e-06,0.00016828952999965364,2025-03-03,2025-03-09 23:59:59.999999999,calm_market,TUSD,USDT
44,2025-03-10/2025-03-16,TUSD/USDT,1.0672050288443467e-05,0.00022767769608589958,2025-03-10,2025-03-16 23:59:59.999999999,calm_market,TUSD,USDT
45,2025-03-17/2025-03-23,TUSD/USDT,1.2896732822216012e-06,0.00014235628755786587,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,TUSD,USDT
46,2025-03-24/2025-03-30,TUSD/USDT,-7.50370518441924e-06,0.00012022358403582443,2025-03-24,2025-03-30 23:59:59.999999999,calm_market,TUSD,USDT
47,2025-03-31/2025-04-06,TUSD/USDT,8.687227157354025e-06,0.00014163143369322383,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,TUSD,USDT
48,2025-04-07/2025-04-13,TUSD/USDT,-1.1350164907050828e-06,0.0001079084507017086,2025-04-07,2025-04-13 23:59:59.999999999,calm_market,TUSD,USDT
49,2025-04-14/2025-04-20,TUSD/USDT,-1.4098721180815865e-06,0.00012665002790555264,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,TUSD,USDT
50,2025-04-21/2025-04-27,TUSD/USDT,2.2563672149976936e-07,0.00013223500170791625,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,TUSD,USDT
51,2025-04-28/2025-05-04,TUSD/USDT,-1.2662301708522983e-06,9.682148363774059e-05,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,TUSD,USDT
52,2025-05-05/2025-05-11,TUSD/USDT,-1.5239233381561363e-09,7.313370048500468e-05,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,TUSD,USDT
53,2025-05-12/2025-05-18,TUSD/USDT,1.225589226946745e-07,9.869638126193144e-05,2025-05-12,2025-05-18 23:59:59.999999999,calm_market,TUSD,USDT
54,2024-05-06/2024-05-12,USDC/USDT,3.112154355791581e-06,8.357799713159103e-05,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,USDC,USDT
55,2024-05-13/2024-05-19,USDC/USDT,-4.266594536133368e-06,9.411671930174809e-05,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,USDC,USDT
56,2024-05-20/2024-05-26,USDC/USDT,3.1452363880328003e-06,0.00012348987716623934,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,USDC,USDT
57,2024-05-27/2024-06-02,USDC/USDT,-4.0483627368966396e-07,0.00013612481250277494,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,USDC,USDT
58,2024-06-03/2024-06-09,USDC/USDT,-4.9380295737548546e-08,0.00010963428968105924,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,USDC,USDT
59,2024-06-10/2024-06-16,USDC/USDT,3.6074118104643344e-06,0.0001013793844103098,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,USDC,USDT
60,2024-06-17/2024-06-23,USDC/USDT,8.376939394242517e-07,9.964068062880505e-05,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,USDC,USDT
61,2024-06-24/2024-06-30,USDC/USDT,9.103730964401322e-06,0.00013337321690443105,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,USDC,USDT
62,2024-07-01/2024-07-07,USDC/USDT,-1.0118422559511076e-05,0.00012099584626467085,2024-07-01,2024-07-07 23:59:59.999999999,calm_market,USDC,USDT
63,2024-07-08/2024-07-14,USDC/USDT,-2.8468446693519788e-06,8.887735061070171e-05,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,USDC,USDT
64,2024-07-15/2024-07-21,USDC/USDT,1.0587053943717848e-06,0.00010003520686100108,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,USDC,USDT
65,2024-07-22/2024-07-28,USDC/USDT,1.3014157358760808e-06,8.477663973720333e-05,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,USDC,USDT
66,2024-07-29/2024-08-04,USDC/USDT,4.7153157522679715e-06,0.00010601436252190669,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,USDC,USDT
67,2024-08-05/2024-08-11,USDC/USDT,1.3686788511169796e-07,0.00011074966765269557,2024-08-05,2024-08-11 23:59:59.999999999,calm_market,USDC,USDT
68,2024-08-12/2024-08-18,USDC/USDT,1.012380557615389e-06,8.619384858212261e-05,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,USDC,USDT
69,2024-08-19/2024-08-25,USDC/USDT,-1.795184422233481e-06,9.415149600240733e-05,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,USDC,USDT
70,2024-08-26/2024-09-01,USDC/USDT,2.8993391404920775e-06,8.36603872585708e-05,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,USDC,USDT
71,2024-09-02/2024-09-08,USDC/USDT,9.040413075635076e-07,8.956081451307014e-05,2024-09-02,2024-09-08 23:59:59.999999999,calm_market,USDC,USDT
72,2024-09-09/2024-09-15,USDC/USDT,-1.9600907488144857e-06,7.543309235556262e-05,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,USDC,USDT
73,2024-09-16/2024-09-22,USDC/USDT,-2.4107078838237283e-07,7.422390932915119e-05,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,USDC,USDT
74,2024-09-23/2024-09-29,USDC/USDT,-2.1026321742225067e-06,9.122532716456848e-05,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,USDC,USDT
75,2024-09-30/2024-10-06,USDC/USDT,-7.560507609954e-07,0.0001020556587748879,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,USDC,USDT
76,2024-10-07/2024-10-13,USDC/USDT,-5.175213848193366e-07,0.0001031863136697452,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,USDC,USDT
77,2024-10-14/2024-10-20,USDC/USDT,-1.8186816385837295e-06,9.786469595886734e-05,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,USDC,USDT
78,2024-10-21/2024-10-27,USDC/USDT,5.976474365101186e-06,0.00015118476049247345,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,USDC,USDT
79,2024-10-28/2024-11-03,USDC/USDT,-2.3914537849824476e-06,0.00012048258029166856,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,USDC,USDT
80,2024-11-04/2024-11-10,USDC/USDT,-9.462951766944295e-06,0.0001477384217044709,2024-11-04,2024-11-10 23:59:59.999999999,calm_market,USDC,USDT
81,2024-11-11/2024-11-17,USDC/USDT,8.248669091806015e-06,0.00018734267373003726,2024-11-11,2024-11-17 23:59:59.999999999,calm_market,USDC,USDT
82,2024-11-18/2024-11-24,USDC/USDT,-4.41841387448876e-06,0.0001579077016636488,2024-11-18,2024-11-24 23:59:59.999999999,calm_market,USDC,USDT
83,2024-11-25/2024-12-01,USDC/USDT,-1.212269072026909e-06,0.0001713554231313101,2024-11-25,2024-12-01 23:59:59.999999999,calm_market,USDC,USDT
84,2024-12-02/2024-12-08,USDC/USDT,-4.214805163080564e-06,0.00021965525024954596,2024-12-02,2024-12-08 23:59:59.999999999,calm_market,USDC,USDT
85,2024-12-09/2024-12-15,USDC/USDT,3.740875513749843e-06,0.00016483125326028673,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,USDC,USDT
86,2024-12-16/2024-12-22,USDC/USDT,5.048528683938494e-06,0.00017497722732467272,2024-12-16,2024-12-22 23:59:59.999999999,calm_market,USDC,USDT
87,2024-12-23/2024-12-29,USDC/USDT,5.26130132194697e-06,0.00013015964447772723,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,USDC,USDT
88,2024-12-30/2025-01-05,USDC/USDT,-1.3191644511924075e-05,0.0001644279448123087,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,USDC,USDT
89,2025-01-06/2025-01-12,USDC/USDT,2.449456615110991e-06,0.0001210814332547256,2025-01-06,2025-01-12 23:59:59.999999999,calm_market,USDC,USDT
90,2025-01-13/2025-01-19,USDC/USDT,2.745203377859605e-06,0.000155718333639504,2025-01-13,2025-01-19 23:59:59.999999999,calm_market,USDC,USDT
91,2025-01-20/2025-01-26,USDC/USDT,-7.121208336778747e-06,0.00013968430538242765,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,USDC,USDT
92,2025-01-27/2025-02-02,USDC/USDT,-4.7193144708083026e-07,0.00012851867810161402,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,USDC,USDT
93,2025-02-03/2025-02-09,USDC/USDT,4.755544844882491e-06,0.0001551905020995516,2025-02-03,2025-02-09 23:59:59.999999999,calm_market,USDC,USDT
94,2025-02-10/2025-02-16,USDC/USDT,-5.359491072736221e-07,8.92508816782309e-05,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,USDC,USDT
95,2025-02-17/2025-02-23,USDC/USDT,-1.0388122644161339e-06,9.818378951201775e-05,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,USDC,USDT
96,2025-02-24/2025-03-02,USDC/USDT,6.607537365517734e-08,0.00015467246741448801,2025-02-24,2025-03-02 23:59:59.999999999,calm_market,USDC,USDT
97,2025-03-03/2025-03-09,USDC/USDT,-1.8345668321815032e-06,8.85486945765356e-05,2025-03-03,2025-03-09 23:59:59.999999999,calm_market,USDC,USDT
98,2025-03-10/2025-03-16,USDC/USDT,-1.8281514815440476e-06,9.632782399068718e-05,2025-03-10,2025-03-16 23:59:59.999999999,calm_market,USDC,USDT
99,2025-03-17/2025-03-23,USDC/USDT,1.8180179245610886e-06,9.154287349570269e-05,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,USDC,USDT
100,2025-03-24/2025-03-30,USDC/USDT,4.051305993864152e-06,9.662988532684811e-05,2025-03-24,2025-03-30 23:59:59.999999999,calm_market,USDC,USDT
101,2025-03-31/2025-04-06,USDC/USDT,2.46012339336631e-06,9.74582205658703e-05,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,USDC,USDT
102,2025-04-07/2025-04-13,USDC/USDT,-1.9208533529065996e-06,0.00011878168705312354,2025-04-07,2025-04-13 23:59:59.999999999,calm_market,USDC,USDT
103,2025-04-14/2025-04-20,USDC/USDT,-4.866128484549329e-07,8.612879796889613e-05,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,USDC,USDT
104,2025-04-21/2025-04-27,USDC/USDT,-2.324096535596066e-06,0.00010321766190718409,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,USDC,USDT
105,2025-04-28/2025-05-04,USDC/USDT,5.302077057955541e-07,8.824437699395701e-05,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,USDC,USDT
106,2025-05-05/2025-05-11,USDC/USDT,-1.4756616568478003e-06,7.966247966359091e-05,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,USDC,USDT
107,2025-05-12/2025-05-18,USDC/USDT,-2.83925127382139e-06,8.713124689635077e-05,2025-05-12,2025-05-18 23:59:59.999999999,calm_market,USDC,USDT
108,2024-05-06/2024-05-12,USDP/USDT,-2.891651195616111e-06,0.0004010544715292358,2024-05-06,2024-05-12 23:59:59.999999999,calm_market,USDP,USDT
109,2024-05-13/2024-05-19,USDP/USDT,-1.6164471561111056e-06,0.00020979751321945257,2024-05-13,2024-05-19 23:59:59.999999999,calm_market,USDP,USDT
110,2024-05-20/2024-05-26,USDP/USDT,4.136906289474845e-06,0.0001933659243751745,2024-05-20,2024-05-26 23:59:59.999999999,calm_market,USDP,USDT
111,2024-05-27/2024-06-02,USDP/USDT,-2.6100835058908364e-06,0.0002439724927736065,2024-05-27,2024-06-02 23:59:59.999999999,calm_market,USDP,USDT
112,2024-06-03/2024-06-09,USDP/USDT,-3.3798534403629148e-06,0.00027970408609444383,2024-06-03,2024-06-09 23:59:59.999999999,calm_market,USDP,USDT
113,2024-06-10/2024-06-16,USDP/USDT,-1.3105688066290995e-06,0.00022831704485859933,2024-06-10,2024-06-16 23:59:59.999999999,calm_market,USDP,USDT
114,2024-06-17/2024-06-23,USDP/USDT,4.4342158898725176e-08,0.00016546434788001528,2024-06-17,2024-06-23 23:59:59.999999999,calm_market,USDP,USDT
115,2024-06-24/2024-06-30,USDP/USDT,9.062130404918338e-06,0.00016991501066790108,2024-06-24,2024-06-30 23:59:59.999999999,calm_market,USDP,USDT
116,2024-07-01/2024-07-07,USDP/USDT,-2.040303290913502e-05,0.0009208535183051504,2024-07-01,2024-07-07 23:59:59.999999999,calm_market,USDP,USDT
117,2024-07-08/2024-07-14,USDP/USDT,-5.732841749080862e-06,0.00014732526124305688,2024-07-08,2024-07-14 23:59:59.999999999,calm_market,USDP,USDT
118,2024-07-15/2024-07-21,USDP/USDT,2.531509587081213e-06,0.00016632505136730417,2024-07-15,2024-07-21 23:59:59.999999999,calm_market,USDP,USDT
119,2024-07-22/2024-07-28,USDP/USDT,4.857940875435077e-06,0.00016355112165667413,2024-07-22,2024-07-28 23:59:59.999999999,calm_market,USDP,USDT
120,2024-07-29/2024-08-04,USDP/USDT,4.019101785753673e-06,0.0004663573312123103,2024-07-29,2024-08-04 23:59:59.999999999,calm_market,USDP,USDT
121,2024-08-05/2024-08-11,USDP/USDT,2.1821730132854987e-06,0.0010229172990700525,2024-08-05,2024-08-11 23:59:59.999999999,calm_market,USDP,USDT
122,2024-08-12/2024-08-18,USDP/USDT,-1.0221857268681504e-05,0.00017996879406871876,2024-08-12,2024-08-18 23:59:59.999999999,calm_market,USDP,USDT
123,2024-08-19/2024-08-25,USDP/USDT,1.4567686724851202e-06,0.00028438348122163153,2024-08-19,2024-08-25 23:59:59.999999999,calm_market,USDP,USDT
124,2024-08-26/2024-09-01,USDP/USDT,9.615529308694018e-06,0.0003887247212786032,2024-08-26,2024-09-01 23:59:59.999999999,calm_market,USDP,USDT
125,2024-09-02/2024-09-08,USDP/USDT,-7.52680163736239e-07,0.00047010868828813027,2024-09-02,2024-09-08 23:59:59.999999999,calm_market,USDP,USDT
126,2024-09-09/2024-09-15,USDP/USDT,-1.1217565544434588e-05,0.00022682445179313714,2024-09-09,2024-09-15 23:59:59.999999999,calm_market,USDP,USDT
127,2024-09-16/2024-09-22,USDP/USDT,4.843193169424557e-06,0.00041858058025978135,2024-09-16,2024-09-22 23:59:59.999999999,calm_market,USDP,USDT
128,2024-09-23/2024-09-29,USDP/USDT,-5.744475578526961e-06,0.00024003876848183948,2024-09-23,2024-09-29 23:59:59.999999999,calm_market,USDP,USDT
129,2024-09-30/2024-10-06,USDP/USDT,-2.118117534544032e-06,0.0003977030185872514,2024-09-30,2024-10-06 23:59:59.999999999,calm_market,USDP,USDT
130,2024-10-07/2024-10-13,USDP/USDT,1.407589613563033e-07,0.0001723306474651847,2024-10-07,2024-10-13 23:59:59.999999999,calm_market,USDP,USDT
131,2024-10-14/2024-10-20,USDP/USDT,-2.312449386536261e-06,0.0002009487175464206,2024-10-14,2024-10-20 23:59:59.999999999,calm_market,USDP,USDT
132,2024-10-21/2024-10-27,USDP/USDT,7.602830142417958e-07,0.00019954514306362917,2024-10-21,2024-10-27 23:59:59.999999999,calm_market,USDP,USDT
133,2024-10-28/2024-11-03,USDP/USDT,-1.4267571459453387e-06,0.00016844390973544214,2024-10-28,2024-11-03 23:59:59.999999999,calm_market,USDP,USDT
134,2024-11-04/2024-11-10,USDP/USDT,-1.22437184760192e-05,0.00023736290025807286,2024-11-04,2024-11-10 23:59:59.999999999,calm_market,USDP,USDT
135,2024-11-11/2024-11-17,USDP/USDT,6.170322336951515e-06,0.00038519112533089877,2024-11-11,2024-11-17 23:59:59.999999999,calm_market,USDP,USDT
136,2024-11-18/2024-11-24,USDP/USDT,-1.3370144866344545e-06,0.00020599890671216465,2024-11-18,2024-11-24 23:59:59.999999999,calm_market,USDP,USDT
137,2024-11-25/2024-12-01,USDP/USDT,-1.2371777330644596e-06,0.00038841318420444797,2024-11-25,2024-12-01 23:59:59.999999999,calm_market,USDP,USDT
138,2024-12-02/2024-12-08,USDP/USDT,-6.175288969407114e-06,0.0005304085881276222,2024-12-02,2024-12-08 23:59:59.999999999,calm_market,USDP,USDT
139,2024-12-09/2024-12-15,USDP/USDT,1.1625514308331157e-06,0.0003994556310137462,2024-12-09,2024-12-15 23:59:59.999999999,calm_market,USDP,USDT
140,2024-12-16/2024-12-22,USDP/USDT,2.552177330618545e-06,0.0005899265212622438,2024-12-16,2024-12-22 23:59:59.999999999,calm_market,USDP,USDT
141,2024-12-23/2024-12-29,USDP/USDT,6.192551706148237e-06,0.00022874785509802753,2024-12-23,2024-12-29 23:59:59.999999999,calm_market,USDP,USDT
142,2024-12-30/2025-01-05,USDP/USDT,-1.2227894075721083e-05,0.00043583543081902534,2024-12-30,2025-01-05 23:59:59.999999999,calm_market,USDP,USDT
143,2025-01-06/2025-01-12,USDP/USDT,-3.6224349666050875e-06,0.0003171469206385492,2025-01-06,2025-01-12 23:59:59.999999999,calm_market,USDP,USDT
144,2025-01-13/2025-01-19,USDP/USDT,-2.0250561633687344e-06,0.00021037899514336525,2025-01-13,2025-01-19 23:59:59.999999999,calm_market,USDP,USDT
145,2025-01-20/2025-01-26,USDP/USDT,-6.708302401936587e-06,0.00018340655632765056,2025-01-20,2025-01-26 23:59:59.999999999,calm_market,USDP,USDT
146,2025-01-27/2025-02-02,USDP/USDT,2.454630009154668e-06,0.0004304124470262257,2025-01-27,2025-02-02 23:59:59.999999999,calm_market,USDP,USDT
147,2025-02-03/2025-02-09,USDP/USDT,4.357262315979581e-06,0.0002611530475389687,2025-02-03,2025-02-09 23:59:59.999999999,calm_market,USDP,USDT
148,2025-02-10/2025-02-16,USDP/USDT,-1.9231558465513094e-06,0.00013684017471273776,2025-02-10,2025-02-16 23:59:59.999999999,calm_market,USDP,USDT
149,2025-02-17/2025-02-23,USDP/USDT,5.30176875213878e-07,0.00011422687523758449,2025-02-17,2025-02-23 23:59:59.999999999,calm_market,USDP,USDT
150,2025-02-24/2025-03-02,USDP/USDT,6.175745707554884e-07,0.00014106455596529357,2025-02-24,2025-03-02 23:59:59.999999999,calm_market,USDP,USDT
151,2025-03-03/2025-03-09,USDP/USDT,-3.928732030375563e-06,0.00017476272546660434,2025-03-03,2025-03-09 23:59:59.999999999,calm_market,USDP,USDT
152,2025-03-10/2025-03-16,USDP/USDT,1.1363674962530217e-06,0.0001162508609883238,2025-03-10,2025-03-16 23:59:59.999999999,calm_market,USDP,USDT
153,2025-03-17/2025-03-23,USDP/USDT,1.768076762125492e-06,0.00015669401082451216,2025-03-17,2025-03-23 23:59:59.999999999,calm_market,USDP,USDT
154,2025-03-24/2025-03-30,USDP/USDT,9.110344142529714e-07,0.0002971972372527696,2025-03-24,2025-03-30 23:59:59.999999999,calm_market,USDP,USDT
155,2025-03-31/2025-04-06,USDP/USDT,-1.5573859598254833e-06,0.0002498309033740621,2025-03-31,2025-04-06 23:59:59.999999999,calm_market,USDP,USDT
156,2025-04-07/2025-04-13,USDP/USDT,-1.9480931306724145e-06,0.0001429993997561072,2025-04-07,2025-04-13 23:59:59.999999999,calm_market,USDP,USDT
157,2025-04-14/2025-04-20,USDP/USDT,-2.3637346724627806e-06,9.967152802007298e-05,2025-04-14,2025-04-20 23:59:59.999999999,calm_market,USDP,USDT
158,2025-04-21/2025-04-27,USDP/USDT,-3.6276227278015885e-06,0.00018664569072128422,2025-04-21,2025-04-27 23:59:59.999999999,calm_market,USDP,USDT
159,2025-04-28/2025-05-04,USDP/USDT,6.188781798543402e-08,0.00014394399341647072,2025-04-28,2025-05-04 23:59:59.999999999,calm_market,USDP,USDT
160,2025-05-05/2025-05-11,USDP/USDT,-2.0661432071573234e-06,0.00010234087000846749,2025-05-05,2025-05-11 23:59:59.999999999,calm_market,USDP,USDT
161,2025-05-12/2025-05-18,USDP/USDT,-1.6251872707051368e-06,0.0001356180873585705,2025-05-12,2025-05-18 23:59:59.999999999,calm_market,USDP,USDT


==> data/informed_aggregated_performance.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,lift_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,lift_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,lift_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,lift_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee,lift_OB_fee
1.0,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.19230769230769232,0.07692307692307693,0.19230769230769232,0.21153846153846154,0.019230769230769218,0.21153846153846154,0.09615384615384616,-0.11538461538461538,0.0,0.0,0.0
1.0005005005005005,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.23076923076923078,0.21153846153846154,-0.019230769230769246,0.23076923076923078,0.11538461538461539,-0.11538461538461539,0.0,0.0,0.0
1.001001001001001,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.25,0.23076923076923078,-0.019230769230769218,0.2692307692307692,0.1346153846153846,-0.1346153846153846,0.0,0.0,0.0
1.0015015015015014,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.2692307692307692,0.23076923076923078,-0.038461538461538436,0.2692307692307692,0.15384615384615385,-0.11538461538461536,0.0,0.0,0.0
1.002002002002002,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.2692307692307692,0.23076923076923078,-0.038461538461538436,0.28846153846153844,0.19230769230769232,-0.09615384615384612,0.0,0.0,0.0
1.0025025025025025,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.2692307692307692,0.23076923076923078,-0.038461538461538436,0.3269230769230769,0.2692307692307692,-0.05769230769230771,0.0,0.0,0.0
1.003003003003003,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.3076923076923077,0.23076923076923078,-0.07692307692307693,0.34615384615384615,0.28846153846153844,-0.05769230769230771,0.0,0.0,0.0
1.0035035035035036,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.11538461538461539,0.21153846153846154,0.09615384615384615,0.3076923076923077,0.23076923076923078,-0.07692307692307693,0.34615384615384615,0.3076923076923077,-0.038461538461538436,0.0,0.0,0.0
1.004004004004004,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.23076923076923078,0.09615384615384617,0.3269230769230769,0.2692307692307692,-0.05769230769230771,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.0,0.0,0.0
1.0045045045045045,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.23076923076923078,0.09615384615384617,0.38461538461538464,0.28846153846153844,-0.0961538461538462,0.36538461538461536,0.34615384615384615,-0.019230769230769218,0.0,0.0,0.0
1.005005005005005,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.23076923076923078,0.09615384615384617,0.38461538461538464,0.28846153846153844,-0.0961538461538462,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.0,0.0,0.0
1.0055055055055055,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.23076923076923078,0.09615384615384617,0.38461538461538464,0.34615384615384615,-0.03846153846153849,0.4230769230769231,0.4230769230769231,0.0,0.0,0.0,0.0
1.006006006006006,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.25,0.11538461538461539,0.38461538461538464,0.36538461538461536,-0.019230769230769273,0.4423076923076923,0.4423076923076923,0.0,0.0,0.0,0.0
1.0065065065065064,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.25,0.11538461538461539,0.38461538461538464,0.40384615384615385,0.019230769230769218,0.4807692307692308,0.4423076923076923,-0.03846153846153849,0.0,0.0,0.0
1.007007007007007,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.25,0.11538461538461539,0.38461538461538464,0.40384615384615385,0.019230769230769218,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.0,0.0,0.0
1.0075075075075075,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.25,0.11538461538461539,0.40384615384615385,0.40384615384615385,0.0,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.0,0.0,0.0
1.008008008008008,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.1346153846153846,0.25,0.11538461538461539,0.4230769230769231,0.4423076923076923,0.019230769230769218,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.0,0.0,0.0
1.0085085085085086,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.15384615384615385,0.25,0.09615384615384615,0.4230769230769231,0.4423076923076923,0.019230769230769218,0.4807692307692308,0.4807692307692308,0.0,0.0,0.0,0.0
1.009009009009009,0.09615384615384616,0.057692307692307696,-0.038461538461538464,0.17307692307692307,0.25,0.07692307692307693,0.4230769230769231,0.4423076923076923,0.019230769230769218,0.4807692307692308,0.4807692307692308,0.0,0.0,0.0,0.0
1.0095095095095095,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.17307692307692307,0.2692307692307692,0.09615384615384615,0.4230769230769231,0.4423076923076923,0.019230769230769218,0.4807692307692308,0.4807692307692308,0.0,0.0,0.0,0.0
1.01001001001001,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.17307692307692307,0.28846153846153844,0.11538461538461536,0.4230769230769231,0.46153846153846156,0.03846153846153849,0.5,0.5,0.0,0.0,0.0,0.0
1.0105105105105106,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.19230769230769232,0.28846153846153844,0.09615384615384612,0.4230769230769231,0.4807692307692308,0.05769230769230771,0.5192307692307693,0.5,-0.019230769230769273,0.0,0.0,0.0
1.011011011011011,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.19230769230769232,0.28846153846153844,0.09615384615384612,0.4230769230769231,0.4807692307692308,0.05769230769230771,0.5192307692307693,0.5,-0.019230769230769273,0.0,0.0,0.0
1.0115115115115114,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.19230769230769232,0.28846153846153844,0.09615384615384612,0.4230769230769231,0.4807692307692308,0.05769230769230771,0.5192307692307693,0.5192307692307693,0.0,0.0,0.0,0.0
1.012012012012012,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.19230769230769232,0.28846153846153844,0.09615384615384612,0.4230769230769231,0.5,0.07692307692307693,0.5192307692307693,0.5192307692307693,0.0,0.0,0.0,0.0
1.0125125125125125,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.19230769230769232,0.28846153846153844,0.09615384615384612,0.4807692307692308,0.5576923076923077,0.07692307692307693,0.5192307692307693,0.5192307692307693,0.0,0.0,0.0,0.0
1.013013013013013,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.21153846153846154,0.28846153846153844,0.0769230769230769,0.4807692307692308,0.5576923076923077,0.07692307692307693,0.5192307692307693,0.5192307692307693,0.0,0.0,0.0,0.0
1.0135135135135136,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.21153846153846154,0.28846153846153844,0.0769230769230769,0.5192307692307693,0.5961538461538461,0.07692307692307687,0.5384615384615384,0.5576923076923077,0.019230769230769273,0.0,0.0,0.0
1.014014014014014,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.21153846153846154,0.3076923076923077,0.09615384615384617,0.5192307692307693,0.5961538461538461,0.07692307692307687,0.5384615384615384,0.6153846153846154,0.07692307692307698,0.0,0.0,0.0
1.0145145145145145,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.21153846153846154,0.3076923076923077,0.09615384615384617,0.5192307692307693,0.6153846153846154,0.09615384615384615,0.5384615384615384,0.6153846153846154,0.07692307692307698,0.0,0.0,0.0
1.015015015015015,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.23076923076923078,0.3076923076923077,0.07692307692307693,0.5192307692307693,0.6153846153846154,0.09615384615384615,0.5384615384615384,0.6346153846153846,0.09615384615384615,0.0,0.0,0.0
1.0155155155155156,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.23076923076923078,0.3076923076923077,0.07692307692307693,0.5192307692307693,0.6346153846153846,0.11538461538461531,0.5384615384615384,0.6346153846153846,0.09615384615384615,0.0,0.0,0.0
1.016016016016016,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.23076923076923078,0.3076923076923077,0.07692307692307693,0.5192307692307693,0.6346153846153846,0.11538461538461531,0.5384615384615384,0.6346153846153846,0.09615384615384615,0.0,0.0,0.0
1.0165165165165164,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.23076923076923078,0.3269230769230769,0.09615384615384615,0.5192307692307693,0.6538461538461539,0.13461538461538458,0.5384615384615384,0.6346153846153846,0.09615384615384615,0.0,0.0,0.0
1.017017017017017,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.23076923076923078,0.3269230769230769,0.09615384615384615,0.5192307692307693,0.6730769230769231,0.15384615384615385,0.5384615384615384,0.6346153846153846,0.09615384615384615,0.0,0.0,0.0
1.0175175175175175,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.25,0.34615384615384615,0.09615384615384615,0.5384615384615384,0.6730769230769231,0.1346153846153847,0.5576923076923077,0.6346153846153846,0.07692307692307687,0.0,0.0,0.0
1.018018018018018,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.2692307692307692,0.34615384615384615,0.07692307692307693,0.5384615384615384,0.6730769230769231,0.1346153846153847,0.5576923076923077,0.6538461538461539,0.09615384615384615,0.0,0.0,0.0
1.0185185185185186,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.2692307692307692,0.34615384615384615,0.07692307692307693,0.5576923076923077,0.6730769230769231,0.11538461538461542,0.5576923076923077,0.6538461538461539,0.09615384615384615,0.0,0.0,0.0
1.019019019019019,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.2692307692307692,0.34615384615384615,0.07692307692307693,0.5769230769230769,0.6730769230769231,0.09615384615384626,0.5961538461538461,0.6538461538461539,0.05769230769230771,0.0,0.0,0.0
1.0195195195195195,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.28846153846153844,0.34615384615384615,0.05769230769230771,0.5769230769230769,0.6730769230769231,0.09615384615384626,0.6346153846153846,0.6538461538461539,0.019230769230769273,0.0,0.0,0.0
1.02002002002002,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.28846153846153844,0.34615384615384615,0.05769230769230771,0.5961538461538461,0.6730769230769231,0.07692307692307698,0.6346153846153846,0.6538461538461539,0.019230769230769273,0.0,0.0,0.0
1.0205205205205206,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.28846153846153844,0.36538461538461536,0.07692307692307693,0.5961538461538461,0.6730769230769231,0.07692307692307698,0.6346153846153846,0.6730769230769231,0.03846153846153855,0.0,0.0,0.0
1.021021021021021,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.3076923076923077,0.36538461538461536,0.057692307692307654,0.5961538461538461,0.6730769230769231,0.07692307692307698,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.0,0.0,0.0
1.0215215215215214,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.3076923076923077,0.36538461538461536,0.057692307692307654,0.6153846153846154,0.6923076923076923,0.07692307692307687,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.0,0.0,0.0
1.022022022022022,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.3269230769230769,0.38461538461538464,0.05769230769230771,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.0,0.0,0.0
1.0225225225225225,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.40384615384615385,0.05769230769230771,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.6923076923076923,0.7115384615384616,0.019230769230769273,0.0,0.0,0.0
1.023023023023023,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.40384615384615385,0.05769230769230771,0.6730769230769231,0.6923076923076923,0.019230769230769162,0.6923076923076923,0.7115384615384616,0.019230769230769273,0.0,0.0,0.0
1.0235235235235236,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.4230769230769231,0.07692307692307693,0.6730769230769231,0.6923076923076923,0.019230769230769162,0.6923076923076923,0.7115384615384616,0.019230769230769273,0.0,0.0,0.0
1.024024024024024,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.4230769230769231,0.07692307692307693,0.6730769230769231,0.6923076923076923,0.019230769230769162,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.0245245245245245,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.4230769230769231,0.07692307692307693,0.6730769230769231,0.6923076923076923,0.019230769230769162,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.025025025025025,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.34615384615384615,0.4423076923076923,0.09615384615384615,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.0255255255255256,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.36538461538461536,0.46153846153846156,0.0961538461538462,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.026026026026026,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.36538461538461536,0.46153846153846156,0.0961538461538462,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.0265265265265264,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.36538461538461536,0.46153846153846156,0.0961538461538462,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.0,0.0,0.0
1.027027027027027,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.38461538461538464,0.46153846153846156,0.07692307692307693,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.7115384615384616,0.75,0.038461538461538436,0.0,0.0,0.0
1.0275275275275275,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.4423076923076923,0.46153846153846156,0.019230769230769273,0.6730769230769231,0.7115384615384616,0.038461538461538436,0.7115384615384616,0.75,0.038461538461538436,0.0,0.0,0.0
1.028028028028028,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.46153846153846156,0.46153846153846156,0.0,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.7115384615384616,0.75,0.038461538461538436,0.0,0.0,0.0
1.0285285285285286,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.46153846153846156,0.46153846153846156,0.0,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.029029029029029,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.4807692307692308,0.4807692307692308,0.0,0.6923076923076923,0.7307692307692307,0.038461538461538436,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.0295295295295295,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.4807692307692308,0.4807692307692308,0.0,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.03003003003003,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.4807692307692308,0.4807692307692308,0.0,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.0305305305305306,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5192307692307693,0.4807692307692308,-0.03846153846153849,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.031031031031031,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5384615384615384,0.5,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.0315315315315314,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5769230769230769,0.5192307692307693,-0.0576923076923076,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.032032032032032,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5961538461538461,0.5384615384615384,-0.05769230769230771,0.7115384615384616,0.75,0.038461538461538436,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.0,0.0,0.0
1.0325325325325325,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5961538461538461,0.5576923076923077,-0.038461538461538436,0.7115384615384616,0.75,0.038461538461538436,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.0,0.0,0.0
1.033033033033033,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.5961538461538461,0.5769230769230769,-0.019230769230769273,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.0,0.0,0.0
1.0335335335335336,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.0,0.0,0.0
1.034034034034034,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.0,0.0,0.0
1.0345345345345345,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.0,0.0,0.0
1.035035035035035,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6153846153846154,0.6346153846153846,0.019230769230769162,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.0,0.0,0.0
1.0355355355355356,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6346153846153846,0.6730769230769231,0.03846153846153855,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.0,0.0,0.0
1.0360360360360361,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0365365365365364,0.11538461538461539,0.057692307692307696,-0.057692307692307696,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.037037037037037,0.1346153846153846,0.07692307692307693,-0.05769230769230768,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0375375375375375,0.1346153846153846,0.07692307692307693,-0.05769230769230768,0.6538461538461539,0.6923076923076923,0.038461538461538436,0.7307692307692307,0.7884615384615384,0.05769230769230771,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.038038038038038,0.1346153846153846,0.07692307692307693,-0.05769230769230768,0.6538461538461539,0.7307692307692307,0.07692307692307687,0.75,0.7884615384615384,0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0385385385385386,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.6730769230769231,0.75,0.07692307692307687,0.75,0.7884615384615384,0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.039039039039039,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.6730769230769231,0.75,0.07692307692307687,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0395395395395395,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.6730769230769231,0.75,0.07692307692307687,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.04004004004004,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.6923076923076923,0.75,0.05769230769230771,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0405405405405406,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.6923076923076923,0.75,0.05769230769230771,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0410410410410411,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7115384615384616,0.7692307692307693,0.05769230769230771,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0415415415415414,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.042042042042042,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0425425425425425,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.043043043043043,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0435435435435436,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7307692307692307,0.7692307692307693,0.03846153846153855,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.044044044044044,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.75,0.7884615384615384,0.038461538461538436,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0445445445445445,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.75,0.7884615384615384,0.038461538461538436,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.045045045045045,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.75,0.7884615384615384,0.038461538461538436,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0455455455455456,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.75,0.8076923076923077,0.05769230769230771,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.0,0.0,0.0
1.0460460460460461,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7692307692307693,0.8076923076923077,0.038461538461538436,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.7884615384615384,0.8076923076923077,0.019230769230769273,0.0,0.0,0.0
1.0465465465465464,0.1346153846153846,0.09615384615384616,-0.03846153846153845,0.7692307692307693,0.8076923076923077,0.038461538461538436,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.047047047047047,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.7692307692307693,0.8269230769230769,0.0576923076923076,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0475475475475475,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8076923076923077,0.8653846153846154,0.05769230769230771,0.8076923076923077,0.8076923076923077,0.0,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.048048048048048,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8076923076923077,0.8653846153846154,0.05769230769230771,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0485485485485486,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.049049049049049,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0495495495495495,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.05005005005005,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0505505505505506,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0510510510510511,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.0515515515515514,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8076923076923077,0.0,0.0,0.0,0.0
1.052052052052052,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8269230769230769,0.8653846153846154,0.03846153846153855,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0525525525525525,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.053053053053053,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0535535535535536,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.054054054054054,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0545545545545545,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.055055055055055,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0555555555555556,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0560560560560561,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0565565565565564,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.057057057057057,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0575575575575575,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.058058058058058,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.0,0.0,0.0
1.0585585585585586,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.059059059059059,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0595595595595595,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.06006006006006,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0605605605605606,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0610610610610611,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8653846153846154,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0615615615615615,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.062062062062062,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0625625625625625,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.063063063063063,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0635635635635636,0.1346153846153846,0.11538461538461539,-0.019230769230769218,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.064064064064064,0.1346153846153846,0.1346153846153846,0.0,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0645645645645645,0.1346153846153846,0.1346153846153846,0.0,0.8653846153846154,0.8846153846153846,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.065065065065065,0.1346153846153846,0.1346153846153846,0.0,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.0,0.0,0.0
1.0655655655655656,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.0,0.0,0.0
1.0660660660660661,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.0,0.0,0.0
1.0665665665665665,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.0,0.0,0.0
1.067067067067067,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.0,0.0,0.0
1.0675675675675675,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.068068068068068,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.8846153846153846,0.8846153846153846,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0685685685685686,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.069069069069069,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0695695695695695,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.07007007007007,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0705705705705706,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0710710710710711,0.15384615384615385,0.1346153846153846,-0.019230769230769246,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0715715715715715,0.17307692307692307,0.1346153846153846,-0.038461538461538464,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.072072072072072,0.17307692307692307,0.1346153846153846,-0.038461538461538464,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0725725725725725,0.17307692307692307,0.15384615384615385,-0.019230769230769218,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.073073073073073,0.17307692307692307,0.15384615384615385,-0.019230769230769218,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0735735735735736,0.17307692307692307,0.15384615384615385,-0.019230769230769218,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.074074074074074,0.17307692307692307,0.17307692307692307,0.0,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0745745745745745,0.17307692307692307,0.17307692307692307,0.0,0.9038461538461539,0.9038461538461539,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.075075075075075,0.17307692307692307,0.17307692307692307,0.0,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0755755755755756,0.19230769230769232,0.17307692307692307,-0.019230769230769246,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0760760760760761,0.19230769230769232,0.17307692307692307,-0.019230769230769246,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0765765765765765,0.19230769230769232,0.17307692307692307,-0.019230769230769246,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.077077077077077,0.19230769230769232,0.17307692307692307,-0.019230769230769246,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0775775775775776,0.19230769230769232,0.17307692307692307,-0.019230769230769246,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.078078078078078,0.21153846153846154,0.19230769230769232,-0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0785785785785786,0.21153846153846154,0.19230769230769232,-0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.079079079079079,0.21153846153846154,0.19230769230769232,-0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0795795795795795,0.21153846153846154,0.21153846153846154,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.08008008008008,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0805805805805806,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0810810810810811,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0815815815815815,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.082082082082082,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0825825825825826,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.083083083083083,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0835835835835836,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.084084084084084,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0845845845845845,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.085085085085085,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0855855855855856,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0860860860860861,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0865865865865867,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.087087087087087,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0875875875875876,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.088088088088088,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0885885885885886,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0890890890890892,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0895895895895895,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.09009009009009,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0905905905905906,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0910910910910911,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0915915915915917,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.092092092092092,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0925925925925926,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.093093093093093,0.23076923076923078,0.23076923076923078,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0935935935935936,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0940940940940942,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0945945945945945,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.095095095095095,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0955955955955956,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0960960960960962,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0965965965965967,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.097097097097097,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0975975975975976,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.098098098098098,0.25,0.2692307692307692,0.019230769230769218,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0985985985985987,0.25,0.28846153846153844,0.038461538461538436,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0990990990990992,0.25,0.28846153846153844,0.038461538461538436,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.0995995995995995,0.25,0.28846153846153844,0.038461538461538436,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1001001001001,0.25,0.3076923076923077,0.05769230769230771,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1006006006006006,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1011011011011012,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1016016016016017,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.102102102102102,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1026026026026026,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.103103103103103,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1036036036036037,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1041041041041042,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8461538461538461,0.8461538461538461,0.0,0.0,0.0,0.0
1.1046046046046045,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.105105105105105,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1056056056056056,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1061061061061062,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1066066066066067,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.107107107107107,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1076076076076076,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1081081081081081,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1086086086086087,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1091091091091092,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1096096096096095,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.11011011011011,0.2692307692307692,0.3076923076923077,0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1106106106106106,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1111111111111112,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1116116116116117,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.112112112112112,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1126126126126126,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1131131131131131,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1136136136136137,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.0,0.0,0.0
1.1141141141141142,0.3076923076923077,0.3076923076923077,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1146146146146145,0.3076923076923077,0.3076923076923077,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.115115115115115,0.3076923076923077,0.3269230769230769,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1156156156156156,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1161161161161162,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1166166166166167,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.117117117117117,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1176176176176176,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1181181181181181,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1186186186186187,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1191191191191192,0.3076923076923077,0.34615384615384615,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1196196196196195,0.3076923076923077,0.36538461538461536,0.057692307692307654,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.12012012012012,0.3076923076923077,0.36538461538461536,0.057692307692307654,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1206206206206206,0.3269230769230769,0.36538461538461536,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1211211211211212,0.3269230769230769,0.36538461538461536,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1216216216216217,0.3269230769230769,0.36538461538461536,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.122122122122122,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1226226226226226,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1231231231231231,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1236236236236237,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1241241241241242,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1246246246246245,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.125125125125125,0.34615384615384615,0.36538461538461536,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1256256256256256,0.36538461538461536,0.36538461538461536,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1261261261261262,0.36538461538461536,0.36538461538461536,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1266266266266267,0.36538461538461536,0.36538461538461536,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.127127127127127,0.36538461538461536,0.36538461538461536,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1276276276276276,0.36538461538461536,0.36538461538461536,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1281281281281281,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1286286286286287,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1291291291291292,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1296296296296295,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.13013013013013,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8461538461538461,-0.038461538461538436,0.0,0.0,0.0
1.1306306306306306,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.0,0.0
1.1311311311311312,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1316316316316317,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.132132132132132,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1326326326326326,0.36538461538461536,0.38461538461538464,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1331331331331331,0.38461538461538464,0.38461538461538464,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1336336336336337,0.38461538461538464,0.38461538461538464,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1341341341341342,0.38461538461538464,0.38461538461538464,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1346346346346345,0.38461538461538464,0.38461538461538464,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.135135135135135,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.0,0.019230769230769232,0.019230769230769232
1.1356356356356356,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1361361361361362,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1366366366366367,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.137137137137137,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1376376376376376,0.40384615384615385,0.40384615384615385,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1381381381381381,0.4230769230769231,0.40384615384615385,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1386386386386387,0.4230769230769231,0.40384615384615385,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1391391391391392,0.4423076923076923,0.40384615384615385,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1396396396396395,0.4423076923076923,0.40384615384615385,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.14014014014014,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1406406406406406,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1411411411411412,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1416416416416417,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.142142142142142,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1426426426426426,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8653846153846154,-0.038461538461538436,0.0,0.019230769230769232,0.019230769230769232
1.1431431431431431,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1436436436436437,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1441441441441442,0.46153846153846156,0.4230769230769231,-0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1446446446446445,0.46153846153846156,0.4423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.145145145145145,0.46153846153846156,0.4423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1456456456456456,0.46153846153846156,0.4423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1461461461461462,0.4807692307692308,0.4423076923076923,-0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1466466466466467,0.4807692307692308,0.4423076923076923,-0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.147147147147147,0.4807692307692308,0.4423076923076923,-0.03846153846153849,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.019230769230769232,0.019230769230769232
1.1476476476476476,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1481481481481481,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1486486486486487,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1491491491491492,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1496496496496496,0.4807692307692308,0.4807692307692308,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.15015015015015,0.4807692307692308,0.4807692307692308,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1506506506506506,0.4807692307692308,0.5,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1511511511511512,0.4807692307692308,0.5,0.019230769230769218,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1516516516516517,0.4807692307692308,0.5384615384615384,0.057692307692307654,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1521521521521523,0.4807692307692308,0.5384615384615384,0.057692307692307654,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1526526526526526,0.5,0.5384615384615384,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1531531531531531,0.5,0.5576923076923077,0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.0,0.038461538461538464,0.038461538461538464
1.1536536536536537,0.5192307692307693,0.5576923076923077,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1541541541541542,0.5192307692307693,0.5576923076923077,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1546546546546548,0.5192307692307693,0.5576923076923077,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.155155155155155,0.5192307692307693,0.5576923076923077,0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1556556556556556,0.5384615384615384,0.5576923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1561561561561562,0.5384615384615384,0.5576923076923077,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1566566566566567,0.5576923076923077,0.5769230769230769,0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1571571571571573,0.5576923076923077,0.5769230769230769,0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1576576576576576,0.5576923076923077,0.5769230769230769,0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1581581581581581,0.5769230769230769,0.5769230769230769,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1586586586586587,0.5769230769230769,0.5769230769230769,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1591591591591592,0.5961538461538461,0.5769230769230769,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1596596596596598,0.5961538461538461,0.5769230769230769,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.16016016016016,0.6153846153846154,0.5769230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1606606606606606,0.6153846153846154,0.5769230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1611611611611612,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1616616616616617,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1621621621621623,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1626626626626626,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1631631631631631,0.6153846153846154,0.5961538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1636636636636637,0.6153846153846154,0.6153846153846154,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1641641641641642,0.6346153846153846,0.6153846153846154,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1646646646646648,0.6346153846153846,0.6153846153846154,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.165165165165165,0.6346153846153846,0.6153846153846154,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1656656656656657,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1661661661661662,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1666666666666667,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1671671671671673,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1676676676676676,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1681681681681682,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1686686686686687,0.6346153846153846,0.6346153846153846,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1691691691691692,0.6346153846153846,0.6538461538461539,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1696696696696698,0.6346153846153846,0.6538461538461539,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.17017017017017,0.6538461538461539,0.6730769230769231,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1706706706706707,0.6538461538461539,0.6730769230769231,0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1711711711711712,0.6730769230769231,0.6730769230769231,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1716716716716717,0.6923076923076923,0.6730769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1721721721721723,0.6923076923076923,0.6730769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1726726726726726,0.6923076923076923,0.6730769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1731731731731732,0.6923076923076923,0.6730769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1736736736736737,0.7115384615384616,0.6730769230769231,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1741741741741742,0.7115384615384616,0.6730769230769231,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1746746746746748,0.7115384615384616,0.6923076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1751751751751751,0.7307692307692307,0.6923076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1756756756756757,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1761761761761762,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1766766766766767,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1771771771771773,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1776776776776776,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1781781781781782,0.75,0.7115384615384616,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1786786786786787,0.75,0.7115384615384616,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1791791791791792,0.75,0.7307692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1796796796796798,0.7692307692307693,0.7307692307692307,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1801801801801801,0.7884615384615384,0.7307692307692307,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1806806806806807,0.7884615384615384,0.75,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1811811811811812,0.7884615384615384,0.7692307692307693,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1816816816816818,0.7884615384615384,0.7692307692307693,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1821821821821823,0.7884615384615384,0.7692307692307693,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1826826826826826,0.7884615384615384,0.7692307692307693,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1831831831831832,0.8076923076923077,0.7692307692307693,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1836836836836837,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1841841841841843,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1846846846846848,0.8076923076923077,0.7884615384615384,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1851851851851851,0.8076923076923077,0.8076923076923077,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1856856856856857,0.8076923076923077,0.8076923076923077,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1861861861861862,0.8461538461538461,0.8076923076923077,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1866866866866868,0.8461538461538461,0.8076923076923077,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1871871871871873,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1876876876876876,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1881881881881882,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1886886886886887,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1891891891891893,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1896896896896898,0.8653846153846154,0.8269230769230769,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1901901901901901,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1906906906906907,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1911911911911912,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1916916916916918,0.8653846153846154,0.8653846153846154,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1921921921921923,0.8653846153846154,0.8653846153846154,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1926926926926926,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1931931931931932,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1936936936936937,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1941941941941943,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1946946946946948,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1951951951951951,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1956956956956957,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1961961961961962,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1966966966966968,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1971971971971973,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1976976976976976,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.038461538461538464,0.019230769230769232
1.1981981981981982,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.057692307692307696,0.038461538461538464
1.1986986986986987,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.057692307692307696,0.038461538461538464
1.1991991991991993,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.057692307692307696,0.038461538461538464
1.1996996996996998,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.057692307692307696,0.038461538461538464
1.2002002002002001,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.019230769230769232,0.057692307692307696,0.038461538461538464
1.2007007007007007,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.038461538461538464,0.057692307692307696,0.019230769230769232
1.2012012012012012,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.038461538461538464,0.057692307692307696,0.019230769230769232
1.2017017017017018,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.038461538461538464,0.057692307692307696,0.019230769230769232
1.2022022022022023,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.038461538461538464,0.057692307692307696,0.019230769230769232
1.2027027027027026,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.038461538461538464,0.057692307692307696,0.019230769230769232
1.2032032032032032,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.057692307692307696,0.057692307692307696,0.0
1.2037037037037037,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2042042042042043,0.9615384615384616,0.9038461538461539,-0.05769230769230771,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2047047047047048,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2052052052052051,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2057057057057057,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2062062062062062,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2067067067067068,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2072072072072073,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2077077077077076,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2082082082082082,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2087087087087087,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2092092092092093,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2097097097097098,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2102102102102101,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.07692307692307693,0.057692307692307696,-0.019230769230769232
1.2107107107107107,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2112112112112112,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2117117117117118,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2122122122122123,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2127127127127126,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2132132132132132,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2137137137137137,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2142142142142143,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.057692307692307696,-0.038461538461538464
1.2147147147147148,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2152152152152151,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2157157157157157,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2162162162162162,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2167167167167168,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2172172172172173,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2177177177177176,0.9807692307692307,0.9230769230769231,-0.0576923076923076,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2182182182182182,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2187187187187187,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.07692307692307693,-0.019230769230769232
1.2192192192192193,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.11538461538461539,0.019230769230769232
1.2197197197197198,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2202202202202201,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2207207207207207,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2212212212212212,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2217217217217218,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2222222222222223,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.09615384615384616,0.1346153846153846,0.03846153846153845
1.2227227227227226,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.1346153846153846,0.0
1.2232232232232232,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.1346153846153846,0.0
1.2237237237237237,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2242242242242243,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2247247247247248,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2252252252252251,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2257257257257257,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2262262262262262,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2267267267267268,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2272272272272273,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2277277277277276,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2282282282282282,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2287287287287287,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2292292292292293,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2297297297297298,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2302302302302301,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2307307307307307,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2312312312312312,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2317317317317318,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.15384615384615385,0.019230769230769246
1.2322322322322323,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2327327327327327,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2332332332332332,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2337337337337337,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2342342342342343,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2347347347347348,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2352352352352352,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2357357357357357,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2362362362362362,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2367367367367368,0.9807692307692307,0.9423076923076923,-0.038461538461538436,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2372372372372373,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2377377377377377,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2382382382382382,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2387387387387387,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2392392392392393,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.1346153846153846,0.17307692307692307,0.038461538461538464
1.2397397397397398,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.17307692307692307,0.019230769230769218
1.2402402402402402,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2407407407407407,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2412412412412412,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2417417417417418,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2422422422422423,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2427427427427427,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.19230769230769232,0.038461538461538464
1.2432432432432432,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.21153846153846154,0.05769230769230768
1.2437437437437437,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.23076923076923078,0.07692307692307693
1.2442442442442443,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.15384615384615385,0.25,0.09615384615384615
1.2447447447447448,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.25,0.07692307692307693
1.2452452452452452,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.25,0.07692307692307693
1.2457457457457457,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.25,0.07692307692307693
1.2462462462462462,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.2692307692307692,0.09615384615384615
1.2467467467467468,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.2692307692307692,0.09615384615384615
1.2472472472472473,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.2692307692307692,0.09615384615384615
1.2477477477477477,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.2692307692307692,0.09615384615384615
1.2482482482482482,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.2692307692307692,0.09615384615384615
1.2487487487487487,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.28846153846153844,0.11538461538461536
1.2492492492492493,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.28846153846153844,0.11538461538461536
1.2497497497497498,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.28846153846153844,0.11538461538461536
1.2502502502502502,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.17307692307692307,0.28846153846153844,0.11538461538461536
1.2507507507507507,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.28846153846153844,0.0769230769230769
1.2512512512512513,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.28846153846153844,0.0769230769230769
1.2517517517517518,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.28846153846153844,0.0769230769230769
1.2522522522522523,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.28846153846153844,0.0769230769230769
1.2527527527527527,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.28846153846153844,0.0769230769230769
1.2532532532532532,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.3076923076923077,0.09615384615384617
1.2537537537537538,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.21153846153846154,0.3076923076923077,0.09615384615384617
1.2542542542542543,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.23076923076923078,0.3076923076923077,0.07692307692307693
1.2547547547547548,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.25,0.3076923076923077,0.05769230769230771
1.2552552552552552,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.25,0.3076923076923077,0.05769230769230771
1.2557557557557557,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.25,0.3076923076923077,0.05769230769230771
1.2562562562562563,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.25,0.3076923076923077,0.05769230769230771
1.2567567567567568,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3076923076923077,0.03846153846153849
1.2572572572572573,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3076923076923077,0.03846153846153849
1.2577577577577577,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3076923076923077,0.03846153846153849
1.2582582582582582,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3076923076923077,0.03846153846153849
1.2587587587587588,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3076923076923077,0.03846153846153849
1.2592592592592593,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.2692307692307692,0.3269230769230769,0.05769230769230771
1.2597597597597598,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.28846153846153844,0.3269230769230769,0.03846153846153849
1.2602602602602602,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.28846153846153844,0.3269230769230769,0.03846153846153849
1.2607607607607607,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.28846153846153844,0.3269230769230769,0.03846153846153849
1.2612612612612613,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.28846153846153844,0.3269230769230769,0.03846153846153849
1.2617617617617618,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.28846153846153844,0.3269230769230769,0.03846153846153849
1.2622622622622623,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3076923076923077,0.3269230769230769,0.019230769230769218
1.2627627627627627,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3076923076923077,0.3269230769230769,0.019230769230769218
1.2632632632632632,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3076923076923077,0.3269230769230769,0.019230769230769218
1.2637637637637638,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3076923076923077,0.3269230769230769,0.019230769230769218
1.2642642642642643,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3076923076923077,0.3269230769230769,0.019230769230769218
1.2647647647647648,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.3269230769230769,0.3269230769230769,0.0
1.2652652652652652,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2657657657657657,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2662662662662663,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2667667667667668,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2672672672672673,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2677677677677677,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2682682682682682,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.34615384615384615,0.0
1.2687687687687688,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2692692692692693,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2697697697697699,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2702702702702702,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2707707707707707,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2712712712712713,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2717717717717718,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2722722722722724,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2727727727727727,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2732732732732732,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2737737737737738,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2742742742742743,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2747747747747749,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2752752752752752,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2757757757757757,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2762762762762763,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.34615384615384615,0.36538461538461536,0.019230769230769218
1.2767767767767768,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2772772772772774,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2777777777777777,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2782782782782782,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2787787787787788,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2792792792792793,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2797797797797799,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.36538461538461536,0.0
1.2802802802802802,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2807807807807807,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2812812812812813,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2817817817817818,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2822822822822824,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2827827827827827,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.36538461538461536,0.38461538461538464,0.019230769230769273
1.2832832832832832,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.38461538461538464,0.40384615384615385,0.019230769230769218
1.2837837837837838,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.38461538461538464,0.40384615384615385,0.019230769230769218
1.2842842842842843,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.38461538461538464,0.40384615384615385,0.019230769230769218
1.2847847847847849,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.40384615384615385,0.40384615384615385,0.0
1.2852852852852852,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.40384615384615385,0.40384615384615385,0.0
1.2857857857857857,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4230769230769231,0.40384615384615385,-0.019230769230769218
1.2862862862862863,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4230769230769231,0.40384615384615385,-0.019230769230769218
1.2867867867867868,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4230769230769231,0.4230769230769231,0.0
1.2872872872872874,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.4230769230769231,-0.019230769230769218
1.2877877877877877,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.4230769230769231,-0.019230769230769218
1.2882882882882882,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.4230769230769231,-0.019230769230769218
1.2887887887887888,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.4230769230769231,-0.019230769230769218
1.2892892892892893,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.46153846153846156,0.019230769230769273
1.2897897897897899,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.46153846153846156,0.019230769230769273
1.2902902902902902,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.4807692307692308,0.03846153846153849
1.2907907907907907,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.5,0.05769230769230771
1.2912912912912913,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.5,0.05769230769230771
1.2917917917917918,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.4423076923076923,0.5,0.05769230769230771
1.2922922922922924,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.46153846153846156,0.5,0.038461538461538436
1.2927927927927927,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.46153846153846156,0.5,0.038461538461538436
1.2932932932932932,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5,0.5,0.0
1.2937937937937938,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5,0.5,0.0
1.2942942942942943,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5,-0.019230769230769273
1.2947947947947949,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5,-0.019230769230769273
1.2952952952952952,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2957957957957957,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2962962962962963,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2967967967967968,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2972972972972974,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2977977977977977,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2982982982982982,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5192307692307693,0.5192307692307693,0.0
1.2987987987987988,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5384615384615384,0.5192307692307693,-0.019230769230769162
1.2992992992992993,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5384615384615384,0.5192307692307693,-0.019230769230769162
1.2997997997997999,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5576923076923077,0.5192307692307693,-0.038461538461538436
1.3003003003003002,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5576923076923077,0.5384615384615384,-0.019230769230769273
1.3008008008008007,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5576923076923077,0.5576923076923077,0.0
1.3013013013013013,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3018018018018018,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3023023023023024,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3028028028028027,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3033033033033032,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3038038038038038,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5576923076923077,-0.019230769230769162
1.3043043043043043,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5769230769230769,0.0
1.3048048048048049,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5769230769230769,0.0
1.3053053053053052,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5769230769230769,0.5769230769230769,0.0
1.3058058058058057,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5961538461538461,0.5769230769230769,-0.019230769230769273
1.3063063063063063,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5961538461538461,0.5769230769230769,-0.019230769230769273
1.3068068068068068,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5961538461538461,0.5769230769230769,-0.019230769230769273
1.3073073073073074,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.5961538461538461,0.5769230769230769,-0.019230769230769273
1.3078078078078077,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.5769230769230769,-0.03846153846153855
1.3083083083083082,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.5769230769230769,-0.03846153846153855
1.3088088088088088,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.5769230769230769,-0.03846153846153855
1.3093093093093093,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.5769230769230769,-0.03846153846153855
1.3098098098098099,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.5961538461538461,-0.019230769230769273
1.3103103103103102,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3108108108108107,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3113113113113113,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3118118118118118,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3123123123123124,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3128128128128127,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3133133133133132,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3138138138138138,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3143143143143143,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3148148148148149,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3153153153153152,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3158158158158157,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3163163163163163,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3168168168168168,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3173173173173174,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3178178178178177,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6153846153846154,0.6153846153846154,0.0
1.3183183183183182,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6346153846153846,0.6346153846153846,0.0
1.3188188188188188,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6346153846153846,0.6346153846153846,0.0
1.3193193193193193,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6538461538461539,0.6346153846153846,-0.019230769230769273
1.3198198198198199,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6538461538461539,0.6346153846153846,-0.019230769230769273
1.3203203203203202,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6538461538461539,0.6346153846153846,-0.019230769230769273
1.3208208208208208,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3213213213213213,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3218218218218218,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3223223223223224,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3228228228228227,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3233233233233233,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6538461538461539,-0.019230769230769273
1.3238238238238238,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3243243243243243,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3248248248248249,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3253253253253252,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3258258258258258,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3263263263263263,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3268268268268268,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3273273273273274,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3278278278278277,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3283283283283283,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3288288288288288,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6730769230769231,0.0
1.3293293293293293,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.32982982982983,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.3303303303303302,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.3308308308308308,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.3313313313313313,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.3318318318318318,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6730769230769231,0.6923076923076923,0.019230769230769162
1.3323323323323324,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6923076923076923,0.7115384615384616,0.019230769230769273
1.3328328328328327,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6923076923076923,0.7115384615384616,0.019230769230769273
1.3333333333333333,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6923076923076923,0.7115384615384616,0.019230769230769273
1.3338338338338338,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6923076923076923,0.7115384615384616,0.019230769230769273
1.3343343343343343,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.6923076923076923,0.7307692307692307,0.038461538461538436
1.334834834834835,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3353353353353352,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3358358358358358,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3363363363363363,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3368368368368369,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3373373373373374,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3378378378378377,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3383383383383383,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3388388388388388,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3393393393393394,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.33983983983984,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3403403403403402,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9230769230769231,0.8846153846153846,-0.03846153846153855,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3408408408408408,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.8846153846153846,-0.05769230769230771,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3413413413413413,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.8846153846153846,-0.05769230769230771,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3418418418418419,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3423423423423424,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3428428428428427,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3433433433433433,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3438438438438438,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3443443443443444,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.344844844844845,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3453453453453452,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3458458458458458,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3463463463463463,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3468468468468469,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162
1.3473473473473474,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3478478478478477,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3483483483483483,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3488488488488488,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3493493493493494,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.34984984984985,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3503503503503502,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3508508508508508,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3513513513513513,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3518518518518519,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7307692307692307,0.7307692307692307,0.0
1.3523523523523524,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.7307692307692307,-0.019230769230769273
1.3528528528528527,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3533533533533533,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3538538538538538,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3543543543543544,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.354854854854855,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3553553553553552,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3558558558558558,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3563563563563563,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3568568568568569,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3573573573573574,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3578578578578577,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.75,0.75,0.0
1.3583583583583583,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3588588588588588,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3593593593593594,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.35985985985986,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3603603603603602,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3608608608608608,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3613613613613613,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7692307692307693,0.7692307692307693,0.0
1.3618618618618619,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3623623623623624,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3628628628628627,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3633633633633633,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3638638638638638,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3643643643643644,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.364864864864865,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3653653653653652,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3658658658658658,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3663663663663663,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3668668668668669,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3673673673673674,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3678678678678677,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3683683683683685,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3688688688688688,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0
1.3693693693693694,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0
1.36986986986987,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8269230769230769,0.8269230769230769,0.0
1.3703703703703702,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.370870870870871,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3713713713713713,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3718718718718719,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3723723723723724,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9038461538461539,-0.038461538461538436,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3728728728728727,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3733733733733735,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3738738738738738,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3743743743743744,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.374874874874875,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3753753753753752,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.375875875875876,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3763763763763763,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3768768768768769,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3773773773773774,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3778778778778777,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3783783783783785,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3788788788788788,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3793793793793794,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.37987987987988,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3803803803803802,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.380880880880881,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3813813813813813,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3818818818818819,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3823823823823824,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3828828828828827,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3833833833833835,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3838838838838838,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3843843843843844,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.384884884884885,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3853853853853852,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.385885885885886,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3863863863863863,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3868868868868869,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3873873873873874,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3878878878878878,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3883883883883885,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3888888888888888,1.0,0.9807692307692307,-0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3893893893893894,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.38988988988989,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3903903903903903,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.390890890890891,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3913913913913913,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3918918918918919,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3923923923923924,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3928928928928928,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3933933933933935,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3938938938938938,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3943943943943944,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.394894894894895,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3953953953953953,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.395895895895896,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3963963963963963,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.396896896896897,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3973973973973974,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3978978978978978,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.3983983983983985,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8653846153846154,0.8269230769230769,-0.03846153846153855
1.3988988988988988,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8653846153846154,0.8269230769230769,-0.03846153846153855
1.3993993993993994,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8653846153846154,0.8269230769230769,-0.03846153846153855
1.3998998998999,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4004004004004003,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.400900900900901,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4014014014014013,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.401901901901902,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4024024024024024,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.402902902902903,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4034034034034035,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4039039039039038,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4044044044044044,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.404904904904905,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4054054054054055,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.405905905905906,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4064064064064064,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.406906906906907,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4074074074074074,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.407907907907908,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4084084084084085,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4089089089089089,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4094094094094094,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.40990990990991,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4104104104104105,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.410910910910911,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4114114114114114,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.411911911911912,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4124124124124124,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.412912912912913,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4134134134134135,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4139139139139139,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4144144144144144,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.414914914914915,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4154154154154155,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.415915915915916,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4164164164164164,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.416916916916917,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4174174174174174,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.417917917917918,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4184184184184185,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4189189189189189,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4194194194194194,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.41991991991992,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4204204204204205,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.420920920920921,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4214214214214214,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.421921921921922,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4224224224224224,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.422922922922923,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4234234234234235,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4239239239239239,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4244244244244244,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.424924924924925,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4254254254254255,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.425925925925926,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4264264264264264,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.426926926926927,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4274274274274275,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.427927927927928,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4284284284284285,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4289289289289289,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4294294294294294,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.42992992992993,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8461538461538461,-0.038461538461538436
1.4304304304304305,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.430930930930931,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4314314314314314,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.431931931931932,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4324324324324325,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.432932932932933,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4334334334334335,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4339339339339339,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4344344344344344,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.434934934934935,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4354354354354355,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.435935935935936,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4364364364364364,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.436936936936937,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4374374374374375,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.437937937937938,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4384384384384385,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4389389389389389,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4394394394394394,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.43993993993994,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4404404404404405,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.440940940940941,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4414414414414414,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.441941941941942,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4424424424424425,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.442942942942943,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4434434434434436,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4439439439439439,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4444444444444444,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.444944944944945,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4454454454454455,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.445945945945946,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4464464464464464,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.446946946946947,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4474474474474475,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.447947947947948,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4484484484484486,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4489489489489489,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4494494494494494,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.44994994994995,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4504504504504505,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.450950950950951,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4514514514514514,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.451951951951952,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4524524524524525,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.452952952952953,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4534534534534536,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4539539539539539,1.0,0.9807692307692307,-0.019230769230769273,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4544544544544544,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.454954954954955,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4554554554554555,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.455955955955956,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4564564564564564,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.456956956956957,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4574574574574575,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.457957957957958,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4584584584584586,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4589589589589589,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4594594594594594,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.45995995995996,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4604604604604605,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.460960960960961,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4614614614614614,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.461961961961962,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4624624624624625,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.462962962962963,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4634634634634636,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4639639639639639,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4644644644644644,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.464964964964965,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4654654654654655,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.465965965965966,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4664664664664664,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.466966966966967,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4674674674674675,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.467967967967968,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4684684684684686,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.468968968968969,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4694694694694694,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.46996996996997,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4704704704704705,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.470970970970971,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4714714714714714,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.471971971971972,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4724724724724725,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.472972972972973,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4734734734734736,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.473973973973974,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4744744744744744,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.474974974974975,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4754754754754755,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.475975975975976,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4764764764764764,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.476976976976977,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4774774774774775,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.477977977977978,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4784784784784786,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.478978978978979,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4794794794794794,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.47997997997998,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4804804804804805,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.480980980980981,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4814814814814814,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.481981981981982,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4824824824824825,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.482982982982983,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4834834834834836,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.483983983983984,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4844844844844844,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.484984984984985,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4854854854854855,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.485985985985986,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4864864864864864,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.486986986986987,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4874874874874875,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.487987987987988,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4884884884884886,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.488988988988989,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4894894894894894,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.48998998998999,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4904904904904905,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.490990990990991,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4914914914914914,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.491991991991992,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4924924924924925,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.492992992992993,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4934934934934936,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.493993993993994,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4944944944944945,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.494994994994995,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4954954954954955,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.495995995995996,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4964964964964964,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.496996996996997,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4974974974974975,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.497997997997998,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4984984984984986,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.498998998998999,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.4994994994994995,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162
1.5,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.8846153846153846,0.8653846153846154,-0.019230769230769162


==> data/perfprof_bear_market.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.001001001001001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.002002002002002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.003003003003003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15384615384615385,1.0
1.004004004004004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15384615384615385,1.0
1.005005005005005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23076923076923078,1.0
1.006006006006006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.007007007007007,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.008008008008008,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.009009009009009,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.01001001001001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.011011011011011,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.012012012012012,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.013013013013013,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.014014014014014,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.015015015015015,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.016016016016016,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.017017017017017,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6153846153846154,1.0
1.018018018018018,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6153846153846154,1.0
1.019019019019019,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.02002002002002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.021021021021021,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.022022022022022,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.023023023023023,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.024024024024024,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.025025025025025,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.026026026026026,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.027027027027027,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.028028028028028,0.0,0.07692307692307693,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.029029029029029,0.0,0.07692307692307693,0.0,0.0,0.0,0.0,0.0,0.0,0.6923076923076923,1.0
1.03003003003003,0.07692307692307693,0.15384615384615385,0.0,0.0,0.0,0.07692307692307693,0.0,0.0,0.6923076923076923,1.0
1.031031031031031,0.07692307692307693,0.15384615384615385,0.0,0.0,0.07692307692307693,0.07692307692307693,0.0,0.07692307692307693,0.6923076923076923,1.0
1.032032032032032,0.15384615384615385,0.15384615384615385,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.033033033033033,0.15384615384615385,0.15384615384615385,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.034034034034034,0.15384615384615385,0.15384615384615385,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.035035035035035,0.15384615384615385,0.23076923076923078,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.0360360360360361,0.15384615384615385,0.23076923076923078,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.037037037037037,0.15384615384615385,0.3076923076923077,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.038038038038038,0.23076923076923078,0.38461538461538464,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.039039039039039,0.23076923076923078,0.38461538461538464,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.04004004004004,0.23076923076923078,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.0410410410410411,0.23076923076923078,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.042042042042042,0.23076923076923078,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.043043043043043,0.23076923076923078,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.044044044044044,0.3076923076923077,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.045045045045045,0.3076923076923077,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.0460460460460461,0.3076923076923077,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.047047047047047,0.3076923076923077,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.048048048048048,0.3076923076923077,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.049049049049049,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.05005005005005,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.0510510510510511,0.38461538461538464,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.052052052052052,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.053053053053053,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.054054054054054,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.055055055055055,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.0560560560560561,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.057057057057057,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.15384615384615385,0.8461538461538461,1.0
1.058058058058058,0.38461538461538464,0.6923076923076923,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.15384615384615385,0.9230769230769231,1.0
1.059059059059059,0.38461538461538464,0.7692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.15384615384615385,0.9230769230769231,1.0
1.06006006006006,0.38461538461538464,0.7692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.15384615384615385,0.9230769230769231,1.0
1.0610610610610611,0.38461538461538464,0.7692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.15384615384615385,0.9230769230769231,1.0
1.062062062062062,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.063063063063063,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.064064064064064,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.065065065065065,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.0660660660660661,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.067067067067067,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.9230769230769231,1.0
1.068068068068068,0.38461538461538464,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.9230769230769231,1.0
1.069069069069069,0.46153846153846156,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.9230769230769231,1.0
1.07007007007007,0.46153846153846156,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.9230769230769231,1.0
1.0710710710710711,0.46153846153846156,0.8461538461538461,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.9230769230769231,1.0
1.072072072072072,0.46153846153846156,0.8461538461538461,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.3076923076923077,0.9230769230769231,1.0
1.073073073073073,0.5384615384615384,0.8461538461538461,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.3076923076923077,0.9230769230769231,1.0
1.074074074074074,0.6153846153846154,0.8461538461538461,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.3076923076923077,0.9230769230769231,1.0
1.075075075075075,0.6153846153846154,0.8461538461538461,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.0760760760760761,0.6153846153846154,0.8461538461538461,0.15384615384615385,0.3076923076923077,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.077077077077077,0.6153846153846154,0.8461538461538461,0.15384615384615385,0.3076923076923077,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.078078078078078,0.6153846153846154,0.8461538461538461,0.15384615384615385,0.3076923076923077,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.079079079079079,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.3076923076923077,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.08008008008008,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.0810810810810811,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.082082082082082,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.9230769230769231,1.0
1.083083083083083,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.084084084084084,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.3076923076923077,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.085085085085085,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.3076923076923077,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.0860860860860861,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.3076923076923077,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.087087087087087,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.15384615384615385,0.3076923076923077,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.088088088088088,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.23076923076923078,0.3076923076923077,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.0890890890890892,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.38461538461538464,0.9230769230769231,1.0
1.09009009009009,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.0910910910910911,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.46153846153846156,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.092092092092092,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.5384615384615384,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.093093093093093,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.0940940940940942,0.6923076923076923,0.8461538461538461,0.3076923076923077,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.095095095095095,0.6923076923076923,0.8461538461538461,0.3076923076923077,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.0960960960960962,0.6923076923076923,0.8461538461538461,0.3076923076923077,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.097097097097097,0.6923076923076923,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.098098098098098,0.6923076923076923,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.46153846153846156,0.9230769230769231,1.0
1.0990990990990992,0.6923076923076923,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.5384615384615384,0.9230769230769231,1.0
1.1001001001001,0.6923076923076923,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.5384615384615384,0.9230769230769231,1.0
1.1011011011011012,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.6153846153846154,0.9230769230769231,1.0
1.102102102102102,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.6153846153846154,0.9230769230769231,1.0
1.103103103103103,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.38461538461538464,0.23076923076923078,0.6153846153846154,0.9230769230769231,1.0
1.1041041041041042,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.46153846153846156,0.23076923076923078,0.6153846153846154,0.9230769230769231,1.0
1.105105105105105,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.23076923076923078,0.6153846153846154,0.9230769230769231,1.0
1.1061061061061062,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.107107107107107,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.1081081081081081,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.1091091091091092,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.11011011011011,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.1111111111111112,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.112112112112112,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.5384615384615384,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.1131131131131131,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.6153846153846154,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.1141141141141142,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.6153846153846154,0.38461538461538464,0.6153846153846154,0.9230769230769231,1.0
1.115115115115115,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1161161161161162,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.23076923076923078,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.117117117117117,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.3076923076923077,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1181181181181181,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.3076923076923077,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1191191191191192,0.7692307692307693,0.8461538461538461,0.46153846153846156,0.6153846153846154,0.38461538461538464,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.12012012012012,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1211211211211212,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.122122122122122,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1231231231231231,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.46153846153846156,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1241241241241242,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.125125125125125,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1261261261261262,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.127127127127127,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.9230769230769231,1.0
1.1281281281281281,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.9230769230769231,1.0
1.1291291291291292,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.9230769230769231,1.0
1.13013013013013,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1311311311311312,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.132132132132132,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1331331331331331,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1341341341341342,0.7692307692307693,0.8461538461538461,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.135135135135135,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1361361361361362,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.137137137137137,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1381381381381381,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1391391391391392,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.14014014014014,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1411411411411412,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.142142142142142,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.6923076923076923,0.9230769230769231,1.0
1.1431431431431431,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.1441441441441442,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.5384615384615384,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.145145145145145,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.1461461461461462,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.147147147147147,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.1481481481481481,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.1491491491491492,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.15015015015015,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,0.9230769230769231,1.0
1.1511511511511512,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,0.9230769230769231,1.0
1.1521521521521523,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,0.9230769230769231,1.0
1.1531531531531531,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,0.9230769230769231,1.0
1.1541541541541542,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.155155155155155,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1561561561561562,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1571571571571573,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1581581581581581,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1591591591591592,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.16016016016016,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1611611611611612,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1621621621621623,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1631631631631631,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1641641641641642,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.165165165165165,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1661661661661662,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1671671671671673,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1681681681681682,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1691691691691692,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.17017017017017,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1711711711711712,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1721721721721723,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1731731731731732,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1741741741741742,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.9230769230769231,0.9230769230769231,1.0
1.1751751751751751,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1761761761761762,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1771771771771773,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1781781781781782,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1791791791791792,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1801801801801801,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.9230769230769231,1.0
1.1811811811811812,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1821821821821823,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1831831831831832,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1841841841841843,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1851851851851851,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1861861861861862,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1871871871871873,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1881881881881882,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1891891891891893,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1901901901901901,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1911911911911912,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1921921921921923,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1931931931931932,0.8461538461538461,1.0,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1941941941941943,0.8461538461538461,1.0,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1951951951951951,0.8461538461538461,1.0,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1961961961961962,0.8461538461538461,1.0,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1971971971971973,0.8461538461538461,1.0,0.6923076923076923,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.9230769230769231,1.0
1.1981981981981982,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.9230769230769231,1.0
1.1991991991991993,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.9230769230769231,1.0
1.2002002002002001,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.9230769230769231,1.0
1.2012012012012012,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2022022022022023,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6153846153846154,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2032032032032032,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2042042042042043,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2052052052052051,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2062062062062062,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2072072072072073,0.8461538461538461,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2082082082082082,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2092092092092093,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.7692307692307693,1.0,0.9230769230769231,1.0
1.2102102102102101,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2112112112112112,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2122122122122123,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2132132132132132,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2142142142142143,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2152152152152151,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2162162162162162,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2172172172172173,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2182182182182182,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2192192192192193,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2202202202202201,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2212212212212212,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2222222222222223,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2232232232232232,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2242242242242243,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.6923076923076923,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2252252252252251,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2262262262262262,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2272272272272273,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2282282282282282,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2292292292292293,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2302302302302301,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2312312312312312,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2322322322322323,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2332332332332332,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2342342342342343,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2352352352352352,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2362362362362362,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2372372372372373,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2382382382382382,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2392392392392393,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2402402402402402,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2412412412412412,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2422422422422423,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2432432432432432,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2442442442442443,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2452452452452452,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2462462462462462,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2472472472472473,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2482482482482482,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2492492492492493,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2502502502502502,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2512512512512513,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2522522522522523,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2532532532532532,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2542542542542543,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2552552552552552,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2562562562562563,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2572572572572573,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2582582582582582,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2592592592592593,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2602602602602602,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2612612612612613,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2622622622622623,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2632632632632632,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2642642642642643,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2652652652652652,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2662662662662663,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2672672672672673,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2682682682682682,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2692692692692693,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2702702702702702,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2712712712712713,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2722722722722724,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2732732732732732,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2742742742742743,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2752752752752752,0.9230769230769231,1.0,0.7692307692307693,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2762762762762763,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2772772772772774,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2782782782782782,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2792792792792793,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2802802802802802,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2812812812812813,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.7692307692307693,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2822822822822824,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2832832832832832,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2842842842842843,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2852852852852852,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2862862862862863,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2872872872872874,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2882882882882882,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2892892892892893,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2902902902902902,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2912912912912913,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2922922922922924,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2932932932932932,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2942942942942943,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2952952952952952,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2962962962962963,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2972972972972974,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2982982982982982,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.2992992992992993,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3003003003003002,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3013013013013013,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3023023023023024,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3033033033033032,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3043043043043043,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3053053053053052,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3063063063063063,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3073073073073074,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0
1.3083083083083082,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3093093093093093,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3103103103103102,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3113113113113113,0.9230769230769231,1.0,0.8461538461538461,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3123123123123124,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3133133133133132,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3143143143143143,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3153153153153152,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3163163163163163,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3173173173173174,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3183183183183182,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3193193193193193,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3203203203203202,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3213213213213213,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3223223223223224,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3233233233233233,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3243243243243243,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3253253253253252,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3263263263263263,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3273273273273274,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3283283283283283,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3293293293293293,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3303303303303302,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3313313313313313,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3323323323323324,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3333333333333333,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3343343343343343,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3353353353353352,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3363363363363363,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3373373373373374,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3383383383383383,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3393393393393394,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3403403403403402,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3413413413413413,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3423423423423424,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3433433433433433,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3443443443443444,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3453453453453452,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3463463463463463,0.9230769230769231,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3473473473473474,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3483483483483483,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3493493493493494,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3503503503503502,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3513513513513513,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3523523523523524,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3533533533533533,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3543543543543544,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3553553553553552,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3563563563563563,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3573573573573574,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3583583583583583,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3593593593593594,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3603603603603602,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3613613613613613,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3623623623623624,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3633633633633633,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3643643643643644,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3653653653653652,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3663663663663663,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3673673673673674,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3683683683683685,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3693693693693694,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3703703703703702,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3713713713713713,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3723723723723724,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3733733733733735,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3743743743743744,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3753753753753752,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3763763763763763,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3773773773773774,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3783783783783785,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3793793793793794,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3803803803803802,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3813813813813813,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3823823823823824,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3833833833833835,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3843843843843844,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3853853853853852,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3863863863863863,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3873873873873874,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3883883883883885,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3893893893893894,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3903903903903903,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3913913913913913,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3923923923923924,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3933933933933935,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3943943943943944,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3953953953953953,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3963963963963963,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3973973973973974,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3983983983983985,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.3993993993993994,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4004004004004003,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4014014014014013,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4024024024024024,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4034034034034035,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4044044044044044,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4054054054054055,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4064064064064064,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4074074074074074,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4084084084084085,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4094094094094094,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4104104104104105,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4114114114114114,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4124124124124124,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4134134134134135,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4144144144144144,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4154154154154155,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4164164164164164,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4174174174174174,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4184184184184185,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4194194194194194,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4204204204204205,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4214214214214214,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4224224224224224,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4234234234234235,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4244244244244244,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4254254254254255,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4264264264264264,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4274274274274275,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4284284284284285,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4294294294294294,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4304304304304305,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4314314314314314,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4324324324324325,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4334334334334335,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4344344344344344,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4354354354354355,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4364364364364364,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4374374374374375,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4384384384384385,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4394394394394394,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4404404404404405,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4414414414414414,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4424424424424425,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4434434434434436,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4444444444444444,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4454454454454455,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4464464464464464,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4474474474474475,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4484484484484486,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4494494494494494,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4504504504504505,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4514514514514514,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4524524524524525,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4534534534534536,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4544544544544544,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4554554554554555,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4564564564564564,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4574574574574575,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4584584584584586,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4594594594594594,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4604604604604605,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4614614614614614,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4624624624624625,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4634634634634636,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4644644644644644,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4654654654654655,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4664664664664664,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4674674674674675,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4684684684684686,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4694694694694694,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4704704704704705,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4714714714714714,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4724724724724725,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4734734734734736,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4744744744744744,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4754754754754755,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4764764764764764,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4774774774774775,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4784784784784786,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4794794794794794,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4804804804804805,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4814814814814814,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4824824824824825,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4834834834834836,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4844844844844844,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4854854854854855,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4864864864864864,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4874874874874875,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4884884884884886,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4894894894894894,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4904904904904905,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4914914914914914,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4924924924924925,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4934934934934936,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4944944944944945,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4954954954954955,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4964964964964964,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4974974974974975,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4984984984984986,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.4994994994994995,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5005005005005005,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5015015015015014,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5025025025025025,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5035035035035036,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5045045045045045,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5055055055055055,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5065065065065064,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5075075075075075,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5085085085085086,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5095095095095095,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5105105105105106,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5115115115115114,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5125125125125125,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5135135135135136,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5145145145145145,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5155155155155156,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5165165165165164,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5175175175175175,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5185185185185186,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5195195195195195,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5205205205205206,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5215215215215214,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5225225225225225,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5235235235235236,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5245245245245245,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5255255255255256,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5265265265265264,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5275275275275275,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5285285285285286,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5295295295295295,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5305305305305306,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5315315315315314,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5325325325325325,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5335335335335336,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5345345345345345,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5355355355355356,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5365365365365364,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5375375375375375,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5385385385385386,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5395395395395395,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5405405405405406,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5415415415415414,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5425425425425425,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5435435435435436,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5445445445445445,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5455455455455456,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5465465465465464,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5475475475475475,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5485485485485486,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5495495495495497,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5505505505505506,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5515515515515514,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5525525525525525,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5535535535535536,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5545545545545547,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5555555555555556,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5565565565565564,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5575575575575575,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5585585585585586,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5595595595595597,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5605605605605606,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5615615615615615,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5625625625625625,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5635635635635636,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5645645645645647,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5655655655655656,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5665665665665665,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5675675675675675,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5685685685685686,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5695695695695697,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5705705705705706,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5715715715715715,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5725725725725725,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5735735735735736,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5745745745745747,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5755755755755756,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5765765765765765,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5775775775775776,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5785785785785786,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5795795795795797,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5805805805805806,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5815815815815815,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5825825825825826,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5835835835835836,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5845845845845847,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5855855855855856,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5865865865865865,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5875875875875876,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5885885885885886,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5895895895895897,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5905905905905906,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5915915915915915,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5925925925925926,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5935935935935936,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5945945945945947,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5955955955955956,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5965965965965965,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5975975975975976,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5985985985985987,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.5995995995995997,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6006006006006006,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6016016016016015,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6026026026026026,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6036036036036037,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6046046046046047,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6056056056056056,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6066066066066065,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6076076076076076,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6086086086086087,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6096096096096097,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6106106106106106,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6116116116116115,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6126126126126126,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6136136136136137,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6146146146146148,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6156156156156156,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6166166166166165,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6176176176176176,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6186186186186187,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6196196196196198,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6206206206206206,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6216216216216215,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6226226226226226,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6236236236236237,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6246246246246248,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6256256256256256,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6266266266266265,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6276276276276276,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6286286286286287,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6296296296296298,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6306306306306306,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6316316316316315,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6326326326326326,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6336336336336337,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6346346346346348,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6356356356356356,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6366366366366365,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6376376376376376,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6386386386386387,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6396396396396398,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6406406406406406,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6416416416416415,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6426426426426426,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6436436436436437,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6446446446446448,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6456456456456456,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6466466466466465,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6476476476476476,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6486486486486487,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6496496496496498,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6506506506506506,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6516516516516515,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6526526526526526,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6536536536536537,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6546546546546548,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6556556556556556,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6566566566566565,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6576576576576576,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6586586586586587,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6596596596596598,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6606606606606606,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6616616616616615,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6626626626626626,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6636636636636637,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6646646646646648,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6656656656656657,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6666666666666665,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6676676676676676,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6686686686686687,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6696696696696698,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6706706706706707,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6716716716716715,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6726726726726726,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6736736736736737,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6746746746746748,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6756756756756757,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6766766766766765,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6776776776776776,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6786786786786787,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6796796796796798,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6806806806806807,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6816816816816815,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6826826826826826,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6836836836836837,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6846846846846848,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6856856856856857,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6866866866866865,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6876876876876876,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6886886886886887,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6896896896896898,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6906906906906907,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6916916916916915,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6926926926926926,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6936936936936937,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6946946946946948,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6956956956956957,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6966966966966965,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6976976976976976,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6986986986986987,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.6996996996996998,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7007007007007007,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7017017017017015,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7027027027027026,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7037037037037037,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7047047047047048,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7057057057057057,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7067067067067065,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7077077077077076,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7087087087087087,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7097097097097098,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7107107107107107,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7117117117117115,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7127127127127126,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7137137137137137,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7147147147147148,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7157157157157157,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7167167167167166,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7177177177177176,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7187187187187187,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7197197197197198,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7207207207207207,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7217217217217216,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7227227227227226,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7237237237237237,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7247247247247248,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7257257257257257,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7267267267267266,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7277277277277276,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7287287287287287,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7297297297297298,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7307307307307307,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7317317317317316,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7327327327327327,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7337337337337337,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7347347347347348,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7357357357357357,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7367367367367368,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7377377377377377,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7387387387387387,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7397397397397398,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7407407407407407,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7417417417417418,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7427427427427427,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7437437437437437,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7447447447447448,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7457457457457457,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7467467467467468,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7477477477477477,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7487487487487487,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7497497497497498,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7507507507507507,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7517517517517518,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7527527527527527,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7537537537537538,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7547547547547548,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7557557557557557,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7567567567567568,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7577577577577577,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7587587587587588,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7597597597597598,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7607607607607607,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7617617617617618,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7627627627627627,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7637637637637638,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7647647647647648,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7657657657657657,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7667667667667668,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7677677677677677,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7687687687687688,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7697697697697699,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7707707707707707,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7717717717717718,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7727727727727727,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7737737737737738,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7747747747747749,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7757757757757757,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7767767767767768,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7777777777777777,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7787787787787788,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7797797797797799,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7807807807807807,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7817817817817818,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7827827827827827,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7837837837837838,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7847847847847849,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7857857857857857,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7867867867867868,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7877877877877877,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7887887887887888,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7897897897897899,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7907907907907907,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7917917917917918,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7927927927927927,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7937937937937938,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7947947947947949,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7957957957957957,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7967967967967968,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7977977977977977,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7987987987987988,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.7997997997997999,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8008008008008007,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8018018018018018,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8028028028028027,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8038038038038038,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8048048048048049,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.805805805805806,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8068068068068068,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8078078078078077,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8088088088088088,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8098098098098099,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.810810810810811,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8118118118118118,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8128128128128127,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8138138138138138,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8148148148148149,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.815815815815816,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8168168168168168,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8178178178178177,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8188188188188188,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8198198198198199,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.820820820820821,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8218218218218218,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8228228228228227,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8238238238238238,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8248248248248249,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.825825825825826,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8268268268268268,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8278278278278277,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8288288288288288,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.82982982982983,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.830830830830831,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8318318318318318,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8328328328328327,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8338338338338338,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.834834834834835,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.835835835835836,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8368368368368369,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8378378378378377,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8388388388388388,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.83983983983984,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.840840840840841,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8418418418418419,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8428428428428427,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8438438438438438,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.844844844844845,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.845845845845846,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8468468468468469,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8478478478478477,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8488488488488488,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.84984984984985,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.850850850850851,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8518518518518519,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8528528528528527,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8538538538538538,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.854854854854855,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.855855855855856,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8568568568568569,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8578578578578577,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8588588588588588,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.85985985985986,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.860860860860861,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8618618618618619,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8628628628628627,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8638638638638638,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.864864864864865,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.865865865865866,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8668668668668669,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8678678678678677,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8688688688688688,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.86986986986987,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.870870870870871,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8718718718718719,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8728728728728727,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8738738738738738,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.874874874874875,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.875875875875876,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8768768768768769,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8778778778778777,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8788788788788788,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.87987987987988,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.880880880880881,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8818818818818819,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8828828828828827,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8838838838838838,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.884884884884885,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.885885885885886,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8868868868868869,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8878878878878878,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8888888888888888,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.88988988988989,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.890890890890891,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8918918918918919,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8928928928928928,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8938938938938938,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.894894894894895,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.895895895895896,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.896896896896897,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8978978978978978,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8988988988988988,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.8998998998999,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.900900900900901,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.901901901901902,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9029029029029028,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9039039039039038,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.904904904904905,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.905905905905906,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.906906906906907,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9079079079079078,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9089089089089089,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.90990990990991,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.910910910910911,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.911911911911912,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9129129129129128,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9139139139139139,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.914914914914915,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.915915915915916,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.916916916916917,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9179179179179178,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9189189189189189,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.91991991991992,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.920920920920921,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.921921921921922,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9229229229229228,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9239239239239239,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.924924924924925,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.925925925925926,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.926926926926927,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9279279279279278,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9289289289289289,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.92992992992993,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.930930930930931,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.931931931931932,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9329329329329328,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9339339339339339,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.934934934934935,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.935935935935936,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.936936936936937,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9379379379379378,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9389389389389389,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.93993993993994,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.940940940940941,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.941941941941942,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9429429429429428,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9439439439439439,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.944944944944945,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.945945945945946,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.946946946946947,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9479479479479478,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9489489489489489,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.94994994994995,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.950950950950951,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.951951951951952,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9529529529529528,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9539539539539539,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.954954954954955,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.955955955955956,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.956956956956957,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9579579579579578,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9589589589589589,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.95995995995996,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.960960960960961,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.961961961961962,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9629629629629628,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9639639639639639,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.964964964964965,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.965965965965966,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.966966966966967,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9679679679679678,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.968968968968969,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.96996996996997,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.970970970970971,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.971971971971972,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9729729729729728,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.973973973973974,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.974974974974975,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.975975975975976,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.976976976976977,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9779779779779778,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.978978978978979,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.97997997997998,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.980980980980981,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.981981981981982,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9829829829829828,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.983983983983984,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.984984984984985,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.985985985985986,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.986986986986987,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.9879879879879878,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.988988988988989,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.98998998998999,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.990990990990991,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.991991991991992,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.992992992992993,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.993993993993994,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.994994994994995,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.995995995995996,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.996996996996997,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.997997997997998,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
1.998998998998999,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0
2.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0


==> data/perfprof_bull_market.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.46153846153846156,1.0
1.001001001001001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.002002002002002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.003003003003003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.004004004004004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.005005005005005,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.0,0.0,0.5384615384615384,1.0
1.006006006006006,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.0,0.0,0.5384615384615384,1.0
1.007007007007007,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.5384615384615384,1.0
1.008008008008008,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6153846153846154,1.0
1.009009009009009,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.01001001001001,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.011011011011011,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.012012012012012,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.013013013013013,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.014014014014014,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.015015015015015,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.016016016016016,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.017017017017017,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.018018018018018,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.019019019019019,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.02002002002002,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.021021021021021,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.022022022022022,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.023023023023023,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.024024024024024,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.025025025025025,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.026026026026026,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.027027027027027,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.028028028028028,0.23076923076923078,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.029029029029029,0.23076923076923078,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.03003003003003,0.23076923076923078,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.031031031031031,0.23076923076923078,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.032032032032032,0.3076923076923077,0.3076923076923077,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.033033033033033,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.034034034034034,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.035035035035035,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.0360360360360361,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.037037037037037,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.038038038038038,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.039039039039039,0.38461538461538464,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.04004004004004,0.38461538461538464,0.38461538461538464,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.0410410410410411,0.38461538461538464,0.38461538461538464,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.042042042042042,0.38461538461538464,0.38461538461538464,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.043043043043043,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.044044044044044,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.045045045045045,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.0460460460460461,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.047047047047047,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.048048048048048,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.049049049049049,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.05005005005005,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.0510510510510511,0.46153846153846156,0.46153846153846156,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.052052052052052,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.053053053053053,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.054054054054054,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.055055055055055,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.0560560560560561,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.057057057057057,0.46153846153846156,0.46153846153846156,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.058058058058058,0.46153846153846156,0.5384615384615384,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.059059059059059,0.46153846153846156,0.5384615384615384,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.06006006006006,0.46153846153846156,0.5384615384615384,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.0610610610610611,0.46153846153846156,0.5384615384615384,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.062062062062062,0.46153846153846156,0.5384615384615384,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.063063063063063,0.46153846153846156,0.6153846153846154,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.064064064064064,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.9230769230769231,1.0
1.065065065065065,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.0660660660660661,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.067067067067067,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.068068068068068,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.069069069069069,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.07007007007007,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.0710710710710711,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.072072072072072,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.073073073073073,0.5384615384615384,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.074074074074074,0.6153846153846154,0.6923076923076923,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.075075075075075,0.6923076923076923,0.7692307692307693,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.0760760760760761,0.6923076923076923,0.7692307692307693,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.077077077077077,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.078078078078078,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.079079079079079,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.08008008008008,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.0810810810810811,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.082082082082082,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.3076923076923077,0.9230769230769231,1.0
1.083083083083083,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.084084084084084,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.085085085085085,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.0860860860860861,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.087087087087087,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.088088088088088,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.9230769230769231,1.0
1.0890890890890892,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.09009009009009,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0910910910910911,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.092092092092092,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.093093093093093,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0940940940940942,0.6923076923076923,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.095095095095095,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0960960960960962,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.097097097097097,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.098098098098098,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0990990990990992,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1001001001001,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1011011011011012,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.102102102102102,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.103103103103103,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1041041041041042,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.105105105105105,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1061061061061062,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.107107107107107,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1081081081081081,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1091091091091092,0.8461538461538461,0.8461538461538461,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.11011011011011,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1111111111111112,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.112112112112112,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1131131131131131,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1141141141141142,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.115115115115115,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1161161161161162,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.117117117117117,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1181181181181181,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.38461538461538464,1.0,1.0
1.1191191191191192,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.12012012012012,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1211211211211212,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.122122122122122,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1231231231231231,0.8461538461538461,0.8461538461538461,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1241241241241242,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.125125125125125,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1261261261261262,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.127127127127127,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1281281281281281,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1291291291291292,0.8461538461538461,0.9230769230769231,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.13013013013013,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1311311311311312,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.132132132132132,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1331331331331331,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1341341341341342,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.135135135135135,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1361361361361362,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.137137137137137,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1381381381381381,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1391391391391392,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.14014014014014,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1411411411411412,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.142142142142142,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1431431431431431,0.8461538461538461,1.0,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1441441441441442,0.8461538461538461,1.0,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.145145145145145,0.8461538461538461,1.0,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1461461461461462,0.8461538461538461,1.0,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.147147147147147,0.8461538461538461,1.0,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1481481481481481,0.8461538461538461,1.0,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1491491491491492,0.8461538461538461,1.0,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.6153846153846154,0.46153846153846156,0.46153846153846156,1.0,1.0
1.15015015015015,0.8461538461538461,1.0,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.6153846153846154,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1511511511511512,0.8461538461538461,1.0,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.6153846153846154,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1521521521521523,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.46153846153846156,0.5384615384615384,1.0,1.0
1.1531531531531531,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1541541541541542,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.155155155155155,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1561561561561562,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1571571571571573,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1581581581581581,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1591591591591592,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.16016016016016,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1611611611611612,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1621621621621623,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1631631631631631,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1641641641641642,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.165165165165165,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1661661661661662,0.8461538461538461,1.0,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1671671671671673,0.8461538461538461,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1681681681681682,0.8461538461538461,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1691691691691692,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.5384615384615384,1.0,1.0
1.17017017017017,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1711711711711712,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1721721721721723,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1731731731731732,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1741741741741742,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1751751751751751,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1761761761761762,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1771771771771773,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1781781781781782,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1791791791791792,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1801801801801801,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1811811811811812,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1821821821821823,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1831831831831832,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1841841841841843,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1851851851851851,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1861861861861862,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1871871871871873,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1881881881881882,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1891891891891893,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1901901901901901,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1911911911911912,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1921921921921923,0.9230769230769231,1.0,0.6923076923076923,0.6923076923076923,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1931931931931932,0.9230769230769231,1.0,0.6923076923076923,0.7692307692307693,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1941941941941943,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1951951951951951,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1961961961961962,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1971971971971973,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1981981981981982,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1991991991991993,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2002002002002001,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2012012012012012,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2022022022022023,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2032032032032032,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2042042042042043,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2052052052052051,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2062062062062062,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2072072072072073,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.6923076923076923,1.0,1.0
1.2082082082082082,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2092092092092093,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2102102102102101,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2112112112112112,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2122122122122123,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2132132132132132,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2142142142142143,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2152152152152151,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2162162162162162,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2172172172172173,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2182182182182182,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2192192192192193,0.9230769230769231,1.0,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2202202202202201,0.9230769230769231,1.0,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2212212212212212,0.9230769230769231,1.0,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2222222222222223,0.9230769230769231,1.0,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2232232232232232,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2242242242242243,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2252252252252251,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.6923076923076923,1.0,1.0
1.2262262262262262,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2272272272272273,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2282282282282282,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2292292292292293,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2302302302302301,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2312312312312312,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2322322322322323,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2332332332332332,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2342342342342343,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2352352352352352,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2362362362362362,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2372372372372373,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2382382382382382,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2392392392392393,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2402402402402402,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2412412412412412,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2422422422422423,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2432432432432432,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2442442442442443,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2452452452452452,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.7692307692307693,1.0,1.0
1.2462462462462462,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.2472472472472473,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2482482482482482,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2492492492492493,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2502502502502502,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2512512512512513,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2522522522522523,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2532532532532532,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2542542542542543,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2552552552552552,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.9230769230769231,1.0,1.0
1.2562562562562563,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2572572572572573,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2582582582582582,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2592592592592593,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2602602602602602,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2612612612612613,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2622622622622623,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2632632632632632,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2642642642642643,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2652652652652652,0.9230769230769231,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2662662662662663,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2672672672672673,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2682682682682682,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2692692692692693,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2702702702702702,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2712712712712713,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2722722722722724,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2732732732732732,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2742742742742743,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2752752752752752,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.9230769230769231,1.0,1.0
1.2762762762762763,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2772772772772774,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2782782782782782,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2792792792792793,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2802802802802802,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2812812812812813,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2822822822822824,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2832832832832832,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2842842842842843,1.0,1.0,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2852852852852852,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2862862862862863,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2872872872872874,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2882882882882882,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2892892892892893,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2902902902902902,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2912912912912913,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2922922922922924,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2932932932932932,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2942942942942943,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2952952952952952,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.8461538461538461,1.0,1.0,1.0
1.2962962962962963,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.8461538461538461,1.0,1.0,1.0
1.2972972972972974,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.8461538461538461,1.0,1.0,1.0
1.2982982982982982,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.8461538461538461,1.0,1.0,1.0
1.2992992992992993,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.8461538461538461,1.0,1.0,1.0
1.3003003003003002,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3013013013013013,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3023023023023024,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3033033033033032,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3043043043043043,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3053053053053052,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3063063063063063,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3073073073073074,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3083083083083082,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3093093093093093,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3103103103103102,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3113113113113113,1.0,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,0.9230769230769231,1.0,1.0,1.0
1.3123123123123124,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3133133133133132,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3143143143143143,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3153153153153152,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3163163163163163,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3173173173173174,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3183183183183182,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3193193193193193,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3203203203203202,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3213213213213213,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3223223223223224,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3233233233233233,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3243243243243243,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3253253253253252,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3263263263263263,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3273273273273274,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3283283283283283,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3293293293293293,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3303303303303302,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3313313313313313,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3323323323323324,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3333333333333333,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3343343343343343,1.0,1.0,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3353353353353352,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3363363363363363,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3373373373373374,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3383383383383383,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3393393393393394,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3403403403403402,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3413413413413413,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3423423423423424,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3433433433433433,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3443443443443444,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3453453453453452,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3463463463463463,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3473473473473474,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3483483483483483,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3493493493493494,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3503503503503502,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3513513513513513,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3523523523523524,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3533533533533533,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3543543543543544,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3553553553553552,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3563563563563563,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3573573573573574,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3583583583583583,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3593593593593594,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3603603603603602,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3613613613613613,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3623623623623624,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3633633633633633,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3643643643643644,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3653653653653652,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3663663663663663,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3673673673673674,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3683683683683685,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3693693693693694,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3703703703703702,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3713713713713713,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3723723723723724,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3733733733733735,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3743743743743744,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3753753753753752,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3763763763763763,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3773773773773774,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3783783783783785,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3793793793793794,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3803803803803802,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3813813813813813,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3823823823823824,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3833833833833835,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3843843843843844,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3853853853853852,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3863863863863863,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3873873873873874,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3883883883883885,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3893893893893894,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3903903903903903,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3913913913913913,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3923923923923924,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3933933933933935,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3943943943943944,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3953953953953953,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3963963963963963,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3973973973973974,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3983983983983985,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3993993993993994,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4004004004004003,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4014014014014013,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4024024024024024,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4034034034034035,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4044044044044044,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4054054054054055,1.0,1.0,0.8461538461538461,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4064064064064064,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4074074074074074,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4084084084084085,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4094094094094094,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4104104104104105,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4114114114114114,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4124124124124124,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4134134134134135,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4144144144144144,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4154154154154155,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4164164164164164,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4174174174174174,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4184184184184185,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4194194194194194,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4204204204204205,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4214214214214214,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4224224224224224,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4234234234234235,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4244244244244244,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4254254254254255,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4264264264264264,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4274274274274275,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4284284284284285,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4294294294294294,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4304304304304305,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4314314314314314,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4324324324324325,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4334334334334335,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4344344344344344,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4354354354354355,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4364364364364364,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4374374374374375,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4384384384384385,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4394394394394394,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4404404404404405,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4414414414414414,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4424424424424425,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4434434434434436,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4444444444444444,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4454454454454455,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4464464464464464,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4474474474474475,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4484484484484486,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4494494494494494,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4504504504504505,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4514514514514514,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4524524524524525,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.4534534534534536,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4544544544544544,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4554554554554555,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4564564564564564,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4574574574574575,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4584584584584586,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4594594594594594,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4604604604604605,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4614614614614614,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4624624624624625,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4634634634634636,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4644644644644644,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4654654654654655,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4664664664664664,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4674674674674675,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4684684684684686,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4694694694694694,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4704704704704705,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4714714714714714,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4724724724724725,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4734734734734736,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4744744744744744,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4754754754754755,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4764764764764764,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4774774774774775,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4784784784784786,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4794794794794794,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4804804804804805,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4814814814814814,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4824824824824825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4834834834834836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4844844844844844,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4854854854854855,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4864864864864864,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4874874874874875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4884884884884886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4894894894894894,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4904904904904905,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4914914914914914,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4924924924924925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4934934934934936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4944944944944945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4954954954954955,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4964964964964964,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4974974974974975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4984984984984986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4994994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5005005005005005,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5015015015015014,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5025025025025025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5035035035035036,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5045045045045045,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5055055055055055,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5065065065065064,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5075075075075075,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5085085085085086,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5095095095095095,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5105105105105106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5115115115115114,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5125125125125125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5135135135135136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5145145145145145,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5155155155155156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5165165165165164,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5175175175175175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5185185185185186,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5195195195195195,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5205205205205206,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5215215215215214,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5225225225225225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5235235235235236,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5245245245245245,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5255255255255256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5265265265265264,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5275275275275275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5285285285285286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5295295295295295,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5305305305305306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5315315315315314,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5325325325325325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5335335335335336,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5345345345345345,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5355355355355356,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5365365365365364,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5375375375375375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5385385385385386,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5395395395395395,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5405405405405406,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5415415415415414,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5425425425425425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5435435435435436,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5445445445445445,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5455455455455456,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5465465465465464,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5475475475475475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5485485485485486,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5495495495495497,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5505505505505506,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5515515515515514,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5525525525525525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5535535535535536,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5545545545545547,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5555555555555556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5565565565565564,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5575575575575575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5585585585585586,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5595595595595597,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5605605605605606,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5615615615615615,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5625625625625625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5635635635635636,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5645645645645647,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5655655655655656,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5665665665665665,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5675675675675675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5685685685685686,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5695695695695697,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5705705705705706,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5715715715715715,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5725725725725725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5735735735735736,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5745745745745747,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5755755755755756,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5765765765765765,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5775775775775776,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5785785785785786,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5795795795795797,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5805805805805806,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5815815815815815,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5825825825825826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5835835835835836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5845845845845847,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5855855855855856,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5865865865865865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5875875875875876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5885885885885886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5895895895895897,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5905905905905906,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5915915915915915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5925925925925926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5935935935935936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5945945945945947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5955955955955956,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5965965965965965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5975975975975976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5985985985985987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5995995995995997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6006006006006006,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6016016016016015,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6026026026026026,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6036036036036037,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6046046046046047,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6056056056056056,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6066066066066065,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6076076076076076,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6086086086086087,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6096096096096097,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6106106106106106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6116116116116115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6126126126126126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6136136136136137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6146146146146148,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6156156156156156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6166166166166165,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6176176176176176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6186186186186187,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6196196196196198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6206206206206206,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6216216216216215,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6226226226226226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6236236236236237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6246246246246248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6256256256256256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6266266266266265,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6276276276276276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6286286286286287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6296296296296298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6306306306306306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6316316316316315,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6326326326326326,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6336336336336337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6346346346346348,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6356356356356356,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6366366366366365,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6376376376376376,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6386386386386387,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6396396396396398,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6406406406406406,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6416416416416415,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6426426426426426,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6436436436436437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6446446446446448,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6456456456456456,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6466466466466465,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6476476476476476,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6486486486486487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6496496496496498,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6506506506506506,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6516516516516515,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6526526526526526,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6536536536536537,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6546546546546548,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6556556556556556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6566566566566565,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6576576576576576,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6586586586586587,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6596596596596598,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6606606606606606,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6616616616616615,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6626626626626626,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6636636636636637,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6646646646646648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6656656656656657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6666666666666665,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6676676676676676,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6686686686686687,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6696696696696698,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6706706706706707,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6716716716716715,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6726726726726726,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6736736736736737,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6746746746746748,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6756756756756757,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6766766766766765,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6776776776776776,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6786786786786787,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6796796796796798,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6806806806806807,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6816816816816815,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6826826826826826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6836836836836837,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6846846846846848,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6856856856856857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6866866866866865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6876876876876876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6886886886886887,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6896896896896898,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6906906906906907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6916916916916915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6926926926926926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6936936936936937,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6946946946946948,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6956956956956957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6966966966966965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6976976976976976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6986986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6996996996996998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7007007007007007,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7017017017017015,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7027027027027026,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7037037037037037,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7047047047047048,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7057057057057057,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7067067067067065,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7077077077077076,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7087087087087087,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7097097097097098,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7107107107107107,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7117117117117115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7127127127127126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7137137137137137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7147147147147148,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7157157157157157,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7167167167167166,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7177177177177176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7187187187187187,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7197197197197198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7207207207207207,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7217217217217216,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7227227227227226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7237237237237237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7247247247247248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7257257257257257,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7267267267267266,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7277277277277276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7287287287287287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7297297297297298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7307307307307307,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7317317317317316,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7327327327327327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7337337337337337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7347347347347348,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7357357357357357,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7367367367367368,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7377377377377377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7387387387387387,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7397397397397398,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7407407407407407,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7417417417417418,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7427427427427427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7437437437437437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7447447447447448,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7457457457457457,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7467467467467468,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7477477477477477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7487487487487487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7497497497497498,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7507507507507507,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7517517517517518,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7527527527527527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7537537537537538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7547547547547548,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7557557557557557,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7567567567567568,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7577577577577577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7587587587587588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7597597597597598,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7607607607607607,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7617617617617618,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7627627627627627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7637637637637638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7647647647647648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7657657657657657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7667667667667668,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7677677677677677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7687687687687688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7697697697697699,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7707707707707707,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7717717717717718,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7727727727727727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7737737737737738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7747747747747749,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7757757757757757,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7767767767767768,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7777777777777777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7787787787787788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7797797797797799,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7807807807807807,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7817817817817818,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7827827827827827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7837837837837838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7847847847847849,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7857857857857857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7867867867867868,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7877877877877877,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7887887887887888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7897897897897899,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7907907907907907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7917917917917918,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7927927927927927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7937937937937938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7947947947947949,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7957957957957957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7967967967967968,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7977977977977977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7987987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7997997997997999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8008008008008007,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8018018018018018,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8028028028028027,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8038038038038038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8048048048048049,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.805805805805806,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8068068068068068,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8078078078078077,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8088088088088088,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8098098098098099,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.810810810810811,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8118118118118118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8128128128128127,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8138138138138138,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8148148148148149,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.815815815815816,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8168168168168168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8178178178178177,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8188188188188188,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8198198198198199,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.820820820820821,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8218218218218218,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8228228228228227,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8238238238238238,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8248248248248249,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.825825825825826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8268268268268268,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8278278278278277,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8288288288288288,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.82982982982983,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.830830830830831,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8318318318318318,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8328328328328327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8338338338338338,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.834834834834835,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.835835835835836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8368368368368369,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8378378378378377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8388388388388388,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.83983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.840840840840841,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8418418418418419,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8428428428428427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8438438438438438,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.844844844844845,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.845845845845846,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8468468468468469,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8478478478478477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8488488488488488,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.84984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.850850850850851,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8518518518518519,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8528528528528527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8538538538538538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.854854854854855,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.855855855855856,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8568568568568569,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8578578578578577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8588588588588588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.85985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.860860860860861,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8618618618618619,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8628628628628627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8638638638638638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.864864864864865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.865865865865866,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8668668668668669,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8678678678678677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8688688688688688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.86986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.870870870870871,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8718718718718719,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8728728728728727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8738738738738738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.874874874874875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.875875875875876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8768768768768769,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8778778778778777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8788788788788788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.87987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.880880880880881,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8818818818818819,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8828828828828827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8838838838838838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.884884884884885,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.885885885885886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8868868868868869,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8878878878878878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8888888888888888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.88988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.890890890890891,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8918918918918919,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8928928928928928,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8938938938938938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.894894894894895,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.895895895895896,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.896896896896897,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8978978978978978,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8988988988988988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.900900900900901,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.901901901901902,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9029029029029028,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9039039039039038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.904904904904905,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.905905905905906,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.906906906906907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9079079079079078,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9089089089089089,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.90990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.910910910910911,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.911911911911912,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9129129129129128,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9139139139139139,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.914914914914915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.915915915915916,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.916916916916917,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9179179179179178,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9189189189189189,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.91991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.920920920920921,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.921921921921922,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9229229229229228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9239239239239239,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.924924924924925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.925925925925926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.926926926926927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9279279279279278,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9289289289289289,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.92992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.930930930930931,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.931931931931932,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9329329329329328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9339339339339339,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.934934934934935,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.935935935935936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.936936936936937,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9379379379379378,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9389389389389389,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.93993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.940940940940941,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.941941941941942,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9429429429429428,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9439439439439439,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.944944944944945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.945945945945946,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.946946946946947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9479479479479478,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9489489489489489,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.94994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.950950950950951,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.951951951951952,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9529529529529528,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9539539539539539,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.954954954954955,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.955955955955956,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.956956956956957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9579579579579578,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9589589589589589,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.95995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.960960960960961,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.961961961961962,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9629629629629628,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9639639639639639,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.964964964964965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.965965965965966,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.966966966966967,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9679679679679678,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.968968968968969,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.96996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.970970970970971,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.971971971971972,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9729729729729728,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.973973973973974,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.974974974974975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.975975975975976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.976976976976977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9779779779779778,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.978978978978979,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.97997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.980980980980981,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.981981981981982,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9829829829829828,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.983983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.984984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.985985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.986986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9879879879879878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.988988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.98998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.990990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.991991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.992992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.993993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.994994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.995995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.996996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.997997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.998998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/perfprof_calm_market.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.001001001001001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.002002002002002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07692307692307693,1.0
1.003003003003003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.15384615384615385,1.0
1.004004004004004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.005005005005005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.006006006006006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.007007007007007,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.0,0.0,0.38461538461538464,1.0
1.008008008008008,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.38461538461538464,1.0
1.009009009009009,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.38461538461538464,1.0
1.01001001001001,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.38461538461538464,1.0
1.011011011011011,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.46153846153846156,1.0
1.012012012012012,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.46153846153846156,1.0
1.013013013013013,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.46153846153846156,1.0
1.014014014014014,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.5384615384615384,1.0
1.015015015015015,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6153846153846154,1.0
1.016016016016016,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6153846153846154,1.0
1.017017017017017,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.018018018018018,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.019019019019019,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.02002002002002,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.021021021021021,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.022022022022022,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.023023023023023,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.024024024024024,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.025025025025025,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.026026026026026,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.027027027027027,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.028028028028028,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.029029029029029,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.03003003003003,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.031031031031031,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.032032032032032,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.033033033033033,0.15384615384615385,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.034034034034034,0.15384615384615385,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.035035035035035,0.15384615384615385,0.23076923076923078,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.0360360360360361,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.037037037037037,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.038038038038038,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.039039039039039,0.15384615384615385,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.04004004004004,0.23076923076923078,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.0410410410410411,0.23076923076923078,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.042042042042042,0.23076923076923078,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.043043043043043,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.044044044044044,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.045045045045045,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,1.0,1.0
1.0460460460460461,0.3076923076923077,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,1.0,1.0
1.047047047047047,0.38461538461538464,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.07692307692307693,1.0,1.0
1.048048048048048,0.38461538461538464,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.07692307692307693,1.0,1.0
1.049049049049049,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.05005005005005,0.38461538461538464,0.6923076923076923,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.0510510510510511,0.38461538461538464,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.052052052052052,0.38461538461538464,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.053053053053053,0.46153846153846156,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.054054054054054,0.5384615384615384,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.055055055055055,0.5384615384615384,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.0560560560560561,0.5384615384615384,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.15384615384615385,1.0,1.0
1.057057057057057,0.5384615384615384,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.058058058058058,0.5384615384615384,0.7692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.059059059059059,0.6153846153846154,0.7692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.06006006006006,0.6153846153846154,0.7692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.0610610610610611,0.6153846153846154,0.7692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.062062062062062,0.6153846153846154,0.7692307692307693,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.063063063063063,0.6923076923076923,0.8461538461538461,0.07692307692307693,0.3076923076923077,0.07692307692307693,0.23076923076923078,0.07692307692307693,0.23076923076923078,1.0,1.0
1.064064064064064,0.6923076923076923,0.8461538461538461,0.07692307692307693,0.3076923076923077,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.3076923076923077,1.0,1.0
1.065065065065065,0.6923076923076923,0.8461538461538461,0.07692307692307693,0.38461538461538464,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.3076923076923077,1.0,1.0
1.0660660660660661,0.6923076923076923,0.8461538461538461,0.07692307692307693,0.38461538461538464,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.3076923076923077,1.0,1.0
1.067067067067067,0.6923076923076923,0.8461538461538461,0.07692307692307693,0.38461538461538464,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.3076923076923077,1.0,1.0
1.068068068068068,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.3076923076923077,1.0,1.0
1.069069069069069,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.15384615384615385,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.07007007007007,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.15384615384615385,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.0710710710710711,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.072072072072072,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.073073073073073,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.074074074074074,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.23076923076923078,0.38461538461538464,0.15384615384615385,0.38461538461538464,1.0,1.0
1.075075075075075,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.23076923076923078,0.38461538461538464,1.0,1.0
1.0760760760760761,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.23076923076923078,0.38461538461538464,1.0,1.0
1.077077077077077,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.23076923076923078,0.38461538461538464,1.0,1.0
1.078078078078078,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.23076923076923078,0.38461538461538464,1.0,1.0
1.079079079079079,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.08008008008008,0.6923076923076923,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.0810810810810811,0.7692307692307693,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.082082082082082,0.7692307692307693,0.8461538461538461,0.15384615384615385,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.083083083083083,0.7692307692307693,0.8461538461538461,0.23076923076923078,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.084084084084084,0.7692307692307693,0.8461538461538461,0.23076923076923078,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.085085085085085,0.7692307692307693,0.8461538461538461,0.3076923076923077,0.5384615384615384,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.0860860860860861,0.7692307692307693,0.8461538461538461,0.3076923076923077,0.5384615384615384,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.087087087087087,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.5384615384615384,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.088088088088088,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.0890890890890892,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.09009009009009,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.0910910910910911,0.7692307692307693,0.8461538461538461,0.38461538461538464,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.092092092092092,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.093093093093093,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0940940940940942,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.095095095095095,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.0960960960960962,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.097097097097097,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.38461538461538464,1.0,1.0
1.098098098098098,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.46153846153846156,1.0,1.0
1.0990990990990992,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1001001001001,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1011011011011012,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.102102102102102,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.103103103103103,0.8461538461538461,0.8461538461538461,0.5384615384615384,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.1041041041041042,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.105105105105105,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.1061061061061062,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.107107107107107,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.1081081081081081,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.38461538461538464,0.5384615384615384,0.46153846153846156,0.6153846153846154,1.0,1.0
1.1091091091091092,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.46153846153846156,0.6153846153846154,1.0,1.0
1.11011011011011,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.46153846153846156,0.6153846153846154,1.0,1.0
1.1111111111111112,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.112112112112112,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1131131131131131,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1141141141141142,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.46153846153846156,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.115115115115115,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.46153846153846156,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1161161161161162,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.117117117117117,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1181181181181181,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1191191191191192,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.12012012012012,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1211211211211212,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.122122122122122,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1231231231231231,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1241241241241242,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.125125125125125,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1261261261261262,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.127127127127127,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1281281281281281,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6153846153846154,1.0,1.0
1.1291291291291292,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.13013013013013,0.8461538461538461,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1311311311311312,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.132132132132132,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1331331331331331,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1341341341341342,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.135135135135135,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1361361361361362,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.137137137137137,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1381381381381381,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.6923076923076923,1.0,1.0
1.1391391391391392,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.7692307692307693,1.0,1.0
1.14014014014014,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1411411411411412,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.7692307692307693,1.0,1.0
1.142142142142142,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1431431431431431,0.8461538461538461,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1441441441441442,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.145145145145145,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1461461461461462,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.147147147147147,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.6923076923076923,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1481481481481481,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1491491491491492,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.7692307692307693,1.0,1.0
1.15015015015015,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6153846153846154,0.7692307692307693,1.0,1.0
1.1511511511511512,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.7692307692307693,1.0,1.0
1.1521521521521523,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.7692307692307693,1.0,1.0
1.1531531531531531,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.7692307692307693,1.0,1.0
1.1541541541541542,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.7692307692307693,1.0,1.0
1.155155155155155,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1561561561561562,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1571571571571573,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1581581581581581,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1591591591591592,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.16016016016016,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1611611611611612,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1621621621621623,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1631631631631631,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1641641641641642,0.8461538461538461,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.165165165165165,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1661661661661662,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1671671671671673,0.8461538461538461,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1681681681681682,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1691691691691692,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.17017017017017,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1711711711711712,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1721721721721723,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1731731731731732,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1741741741741742,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1751751751751751,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1761761761761762,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1771771771771773,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1781781781781782,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1791791791791792,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1801801801801801,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1811811811811812,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1821821821821823,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1831831831831832,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1841841841841843,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1851851851851851,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1861861861861862,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1871871871871873,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1881881881881882,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1891891891891893,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1901901901901901,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1911911911911912,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1921921921921923,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1931931931931932,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1941941941941943,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1951951951951951,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1961961961961962,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.9230769230769231,1.0,1.0
1.1971971971971973,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.1981981981981982,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.1991991991991993,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2002002002002001,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2012012012012012,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2022022022022023,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2032032032032032,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2042042042042043,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2052052052052051,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2062062062062062,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2072072072072073,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2082082082082082,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2092092092092093,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2102102102102101,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2112112112112112,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2122122122122123,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2132132132132132,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2142142142142143,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2152152152152151,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2162162162162162,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2172172172172173,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2182182182182182,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2192192192192193,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2202202202202201,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2212212212212212,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2222222222222223,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2232232232232232,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2242242242242243,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2252252252252251,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2262262262262262,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2272272272272273,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2282282282282282,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2292292292292293,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2302302302302301,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2312312312312312,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2322322322322323,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2332332332332332,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2342342342342343,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2352352352352352,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2362362362362362,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2372372372372373,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2382382382382382,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2392392392392393,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2402402402402402,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2412412412412412,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2422422422422423,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2432432432432432,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2442442442442443,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2452452452452452,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2462462462462462,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2472472472472473,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2482482482482482,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2492492492492493,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2502502502502502,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2512512512512513,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2522522522522523,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2532532532532532,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2542542542542543,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2552552552552552,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2562562562562563,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2572572572572573,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2582582582582582,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2592592592592593,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2602602602602602,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2612612612612613,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2622622622622623,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2632632632632632,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2642642642642643,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0
1.2652652652652652,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2662662662662663,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2672672672672673,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2682682682682682,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2692692692692693,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2702702702702702,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2712712712712713,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2722722722722724,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2732732732732732,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2742742742742743,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2752752752752752,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2762762762762763,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2772772772772774,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2782782782782782,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2792792792792793,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2802802802802802,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2812812812812813,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2822822822822824,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2832832832832832,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2842842842842843,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2852852852852852,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2862862862862863,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2872872872872874,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2882882882882882,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2892892892892893,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2902902902902902,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2912912912912913,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2922922922922924,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2932932932932932,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2942942942942943,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2952952952952952,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2962962962962963,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2972972972972974,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2982982982982982,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.2992992992992993,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3003003003003002,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3013013013013013,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3023023023023024,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3033033033033032,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3043043043043043,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3053053053053052,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3063063063063063,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3073073073073074,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3083083083083082,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3093093093093093,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3103103103103102,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3113113113113113,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3123123123123124,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3133133133133132,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3143143143143143,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3153153153153152,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3163163163163163,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3173173173173174,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3183183183183182,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3193193193193193,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3203203203203202,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3213213213213213,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3223223223223224,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3233233233233233,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3243243243243243,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3253253253253252,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3263263263263263,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3273273273273274,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3283283283283283,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3293293293293293,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3303303303303302,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3313313313313313,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3323323323323324,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3333333333333333,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3343343343343343,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3353353353353352,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3363363363363363,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3373373373373374,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3383383383383383,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3393393393393394,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3403403403403402,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3413413413413413,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3423423423423424,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3433433433433433,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3443443443443444,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3453453453453452,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3463463463463463,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3473473473473474,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3483483483483483,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3493493493493494,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3503503503503502,1.0,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,0.9230769230769231,1.0,1.0,1.0
1.3513513513513513,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0
1.3523523523523524,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0
1.3533533533533533,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0
1.3543543543543544,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0
1.3553553553553552,1.0,1.0,1.0,1.0,1.0,1.0,0.9230769230769231,1.0,1.0,1.0
1.3563563563563563,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3573573573573574,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3583583583583583,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3593593593593594,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3603603603603602,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3613613613613613,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3623623623623624,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3633633633633633,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3643643643643644,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3653653653653652,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3663663663663663,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3673673673673674,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3683683683683685,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3693693693693694,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3703703703703702,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3713713713713713,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3723723723723724,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3733733733733735,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3743743743743744,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3753753753753752,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3763763763763763,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3773773773773774,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3783783783783785,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3793793793793794,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3803803803803802,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3813813813813813,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3823823823823824,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3833833833833835,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3843843843843844,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3853853853853852,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3863863863863863,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3873873873873874,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3883883883883885,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3893893893893894,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3903903903903903,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3913913913913913,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3923923923923924,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3933933933933935,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3943943943943944,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3953953953953953,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3963963963963963,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3973973973973974,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3983983983983985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.3993993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4004004004004003,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4014014014014013,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4024024024024024,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4034034034034035,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4044044044044044,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4054054054054055,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4064064064064064,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4074074074074074,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4084084084084085,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4094094094094094,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4104104104104105,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4114114114114114,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4124124124124124,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4134134134134135,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4144144144144144,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4154154154154155,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4164164164164164,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4174174174174174,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4184184184184185,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4194194194194194,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4204204204204205,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4214214214214214,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4224224224224224,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4234234234234235,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4244244244244244,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4254254254254255,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4264264264264264,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4274274274274275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4284284284284285,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4294294294294294,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4304304304304305,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4314314314314314,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4324324324324325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4334334334334335,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4344344344344344,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4354354354354355,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4364364364364364,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4374374374374375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4384384384384385,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4394394394394394,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4404404404404405,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4414414414414414,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4424424424424425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4434434434434436,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4444444444444444,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4454454454454455,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4464464464464464,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4474474474474475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4484484484484486,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4494494494494494,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4504504504504505,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4514514514514514,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4524524524524525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4534534534534536,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4544544544544544,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4554554554554555,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4564564564564564,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4574574574574575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4584584584584586,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4594594594594594,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4604604604604605,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4614614614614614,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4624624624624625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4634634634634636,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4644644644644644,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4654654654654655,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4664664664664664,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4674674674674675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4684684684684686,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4694694694694694,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4704704704704705,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4714714714714714,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4724724724724725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4734734734734736,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4744744744744744,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4754754754754755,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4764764764764764,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4774774774774775,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4784784784784786,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4794794794794794,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4804804804804805,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4814814814814814,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4824824824824825,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4834834834834836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4844844844844844,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4854854854854855,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4864864864864864,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4874874874874875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4884884884884886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4894894894894894,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4904904904904905,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4914914914914914,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4924924924924925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4934934934934936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4944944944944945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4954954954954955,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4964964964964964,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4974974974974975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4984984984984986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.4994994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5005005005005005,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5015015015015014,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5025025025025025,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5035035035035036,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5045045045045045,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5055055055055055,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5065065065065064,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5075075075075075,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5085085085085086,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5095095095095095,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5105105105105106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5115115115115114,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5125125125125125,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5135135135135136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5145145145145145,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5155155155155156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5165165165165164,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5175175175175175,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5185185185185186,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5195195195195195,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5205205205205206,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5215215215215214,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5225225225225225,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5235235235235236,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5245245245245245,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5255255255255256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5265265265265264,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5275275275275275,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5285285285285286,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5295295295295295,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5305305305305306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5315315315315314,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5325325325325325,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5335335335335336,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5345345345345345,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5355355355355356,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5365365365365364,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5375375375375375,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5385385385385386,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5395395395395395,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5405405405405406,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5415415415415414,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5425425425425425,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5435435435435436,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5445445445445445,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5455455455455456,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5465465465465464,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5475475475475475,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5485485485485486,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5495495495495497,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5505505505505506,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5515515515515514,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5525525525525525,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5535535535535536,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5545545545545547,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5555555555555556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5565565565565564,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5575575575575575,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5585585585585586,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5595595595595597,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5605605605605606,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5615615615615615,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5625625625625625,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5635635635635636,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5645645645645647,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5655655655655656,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5665665665665665,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5675675675675675,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5685685685685686,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5695695695695697,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5705705705705706,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5715715715715715,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5725725725725725,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5735735735735736,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5745745745745747,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5755755755755756,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5765765765765765,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5775775775775776,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5785785785785786,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5795795795795797,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5805805805805806,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5815815815815815,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5825825825825826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5835835835835836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5845845845845847,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5855855855855856,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5865865865865865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5875875875875876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5885885885885886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5895895895895897,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5905905905905906,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5915915915915915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5925925925925926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5935935935935936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5945945945945947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5955955955955956,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5965965965965965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5975975975975976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5985985985985987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.5995995995995997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6006006006006006,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6016016016016015,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6026026026026026,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6036036036036037,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6046046046046047,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6056056056056056,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6066066066066065,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6076076076076076,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6086086086086087,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6096096096096097,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6106106106106106,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6116116116116115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6126126126126126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6136136136136137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6146146146146148,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6156156156156156,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6166166166166165,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6176176176176176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6186186186186187,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6196196196196198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6206206206206206,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6216216216216215,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6226226226226226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6236236236236237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6246246246246248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6256256256256256,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6266266266266265,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6276276276276276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6286286286286287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6296296296296298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6306306306306306,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6316316316316315,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6326326326326326,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6336336336336337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6346346346346348,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6356356356356356,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6366366366366365,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6376376376376376,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6386386386386387,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6396396396396398,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6406406406406406,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6416416416416415,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6426426426426426,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6436436436436437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6446446446446448,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6456456456456456,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6466466466466465,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6476476476476476,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6486486486486487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6496496496496498,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6506506506506506,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6516516516516515,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6526526526526526,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6536536536536537,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6546546546546548,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6556556556556556,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6566566566566565,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6576576576576576,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6586586586586587,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6596596596596598,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6606606606606606,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6616616616616615,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6626626626626626,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6636636636636637,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6646646646646648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6656656656656657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6666666666666665,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6676676676676676,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6686686686686687,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6696696696696698,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6706706706706707,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6716716716716715,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6726726726726726,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6736736736736737,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6746746746746748,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6756756756756757,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6766766766766765,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6776776776776776,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6786786786786787,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6796796796796798,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6806806806806807,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6816816816816815,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6826826826826826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6836836836836837,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6846846846846848,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6856856856856857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6866866866866865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6876876876876876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6886886886886887,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6896896896896898,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6906906906906907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6916916916916915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6926926926926926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6936936936936937,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6946946946946948,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6956956956956957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6966966966966965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6976976976976976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6986986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6996996996996998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7007007007007007,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7017017017017015,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7027027027027026,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7037037037037037,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7047047047047048,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7057057057057057,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7067067067067065,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7077077077077076,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7087087087087087,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7097097097097098,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7107107107107107,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7117117117117115,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7127127127127126,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7137137137137137,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7147147147147148,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7157157157157157,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7167167167167166,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7177177177177176,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7187187187187187,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7197197197197198,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7207207207207207,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7217217217217216,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7227227227227226,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7237237237237237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7247247247247248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7257257257257257,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7267267267267266,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7277277277277276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7287287287287287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7297297297297298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7307307307307307,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7317317317317316,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7327327327327327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7337337337337337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7347347347347348,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7357357357357357,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7367367367367368,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7377377377377377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7387387387387387,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7397397397397398,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7407407407407407,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7417417417417418,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7427427427427427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7437437437437437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7447447447447448,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7457457457457457,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7467467467467468,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7477477477477477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7487487487487487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7497497497497498,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7507507507507507,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7517517517517518,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7527527527527527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7537537537537538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7547547547547548,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7557557557557557,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7567567567567568,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7577577577577577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7587587587587588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7597597597597598,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7607607607607607,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7617617617617618,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7627627627627627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7637637637637638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7647647647647648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7657657657657657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7667667667667668,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7677677677677677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7687687687687688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7697697697697699,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7707707707707707,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7717717717717718,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7727727727727727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7737737737737738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7747747747747749,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7757757757757757,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7767767767767768,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7777777777777777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7787787787787788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7797797797797799,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7807807807807807,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7817817817817818,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7827827827827827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7837837837837838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7847847847847849,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7857857857857857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7867867867867868,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7877877877877877,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7887887887887888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7897897897897899,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7907907907907907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7917917917917918,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7927927927927927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7937937937937938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7947947947947949,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7957957957957957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7967967967967968,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7977977977977977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7987987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7997997997997999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8008008008008007,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8018018018018018,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8028028028028027,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8038038038038038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8048048048048049,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.805805805805806,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8068068068068068,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8078078078078077,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8088088088088088,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8098098098098099,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.810810810810811,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8118118118118118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8128128128128127,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8138138138138138,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8148148148148149,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.815815815815816,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8168168168168168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8178178178178177,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8188188188188188,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8198198198198199,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.820820820820821,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8218218218218218,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8228228228228227,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8238238238238238,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8248248248248249,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.825825825825826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8268268268268268,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8278278278278277,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8288288288288288,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.82982982982983,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.830830830830831,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8318318318318318,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8328328328328327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8338338338338338,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.834834834834835,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.835835835835836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8368368368368369,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8378378378378377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8388388388388388,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.83983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.840840840840841,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8418418418418419,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8428428428428427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8438438438438438,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.844844844844845,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.845845845845846,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8468468468468469,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8478478478478477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8488488488488488,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.84984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.850850850850851,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8518518518518519,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8528528528528527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8538538538538538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.854854854854855,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.855855855855856,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8568568568568569,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8578578578578577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8588588588588588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.85985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.860860860860861,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8618618618618619,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8628628628628627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8638638638638638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.864864864864865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.865865865865866,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8668668668668669,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8678678678678677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8688688688688688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.86986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.870870870870871,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8718718718718719,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8728728728728727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8738738738738738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.874874874874875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.875875875875876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8768768768768769,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8778778778778777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8788788788788788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.87987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.880880880880881,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8818818818818819,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8828828828828827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8838838838838838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.884884884884885,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.885885885885886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8868868868868869,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8878878878878878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8888888888888888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.88988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.890890890890891,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8918918918918919,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8928928928928928,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8938938938938938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.894894894894895,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.895895895895896,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.896896896896897,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8978978978978978,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8988988988988988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.900900900900901,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.901901901901902,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9029029029029028,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9039039039039038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.904904904904905,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.905905905905906,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.906906906906907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9079079079079078,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9089089089089089,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.90990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.910910910910911,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.911911911911912,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9129129129129128,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9139139139139139,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.914914914914915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.915915915915916,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.916916916916917,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9179179179179178,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9189189189189189,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.91991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.920920920920921,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.921921921921922,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9229229229229228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9239239239239239,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.924924924924925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.925925925925926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.926926926926927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9279279279279278,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9289289289289289,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.92992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.930930930930931,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.931931931931932,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9329329329329328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9339339339339339,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.934934934934935,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.935935935935936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.936936936936937,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9379379379379378,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9389389389389389,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.93993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.940940940940941,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.941941941941942,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9429429429429428,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9439439439439439,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.944944944944945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.945945945945946,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.946946946946947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9479479479479478,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9489489489489489,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.94994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.950950950950951,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.951951951951952,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9529529529529528,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9539539539539539,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.954954954954955,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.955955955955956,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.956956956956957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9579579579579578,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9589589589589589,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.95995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.960960960960961,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.961961961961962,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9629629629629628,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9639639639639639,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.964964964964965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.965965965965966,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.966966966966967,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9679679679679678,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.968968968968969,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.96996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.970970970970971,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.971971971971972,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9729729729729728,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.973973973973974,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.974974974974975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.975975975975976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.976976976976977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9779779779779778,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.978978978978979,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.97997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.980980980980981,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.981981981981982,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9829829829829828,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.983983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.984984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.985985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.986986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9879879879879878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.988988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.98998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.990990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.991991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.992992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.993993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.994994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.995995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.996996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.997997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.998998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/perfprof_volatile_market.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.23076923076923078,1.0
1.001001001001001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.002002002002002,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.3076923076923077,1.0
1.003003003003003,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.004004004004004,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.005005005005005,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.38461538461538464,1.0
1.006006006006006,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.5384615384615384,1.0
1.007007007007007,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.008008008008008,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.009009009009009,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.01001001001001,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.011011011011011,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.6923076923076923,1.0
1.012012012012012,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.013013013013013,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.014014014014014,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.015015015015015,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.7692307692307693,1.0
1.016016016016016,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.017017017017017,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.018018018018018,0.0,0.0,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.019019019019019,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.02002002002002,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.021021021021021,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.022022022022022,0.0,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.023023023023023,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.024024024024024,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.8461538461538461,1.0
1.025025025025025,0.0,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.026026026026026,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.027027027027027,0.07692307692307693,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.028028028028028,0.15384615384615385,0.3076923076923077,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.029029029029029,0.23076923076923078,0.38461538461538464,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.03003003003003,0.23076923076923078,0.46153846153846156,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.07692307692307693,0.07692307692307693,0.9230769230769231,1.0
1.031031031031031,0.3076923076923077,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.032032032032032,0.3076923076923077,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.033033033033033,0.46153846153846156,0.5384615384615384,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.034034034034034,0.46153846153846156,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.9230769230769231,1.0
1.035035035035035,0.46153846153846156,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0360360360360361,0.46153846153846156,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.037037037037037,0.5384615384615384,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.038038038038038,0.5384615384615384,0.6153846153846154,0.07692307692307693,0.07692307692307693,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.039039039039039,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.04004004004004,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0410410410410411,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.042042042042042,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.043043043043043,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.044044044044044,0.5384615384615384,0.6153846153846154,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.045045045045045,0.5384615384615384,0.6923076923076923,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0460460460460461,0.5384615384615384,0.6923076923076923,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.047047047047047,0.6153846153846154,0.6923076923076923,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.048048048048048,0.6153846153846154,0.6923076923076923,0.15384615384615385,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.049049049049049,0.6153846153846154,0.6923076923076923,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.05005005005005,0.6153846153846154,0.7692307692307693,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0510510510510511,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.052052052052052,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.053053053053053,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.054054054054054,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.055055055055055,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0560560560560561,0.6153846153846154,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.057057057057057,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.058058058058058,0.6923076923076923,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.059059059059059,0.7692307692307693,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.06006006006006,0.7692307692307693,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0610610610610611,0.8461538461538461,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.062062062062062,0.8461538461538461,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.063063063063063,0.8461538461538461,0.8461538461538461,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.064064064064064,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.065065065065065,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0660660660660661,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.067067067067067,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.068068068068068,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.069069069069069,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.07007007007007,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.0710710710710711,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.072072072072072,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.15384615384615385,0.15384615384615385,1.0,1.0
1.073073073073073,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.074074074074074,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.075075075075075,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.0760760760760761,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.077077077077077,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.078078078078078,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.079079079079079,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.08008008008008,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.0810810810810811,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.082082082082082,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.23076923076923078,1.0,1.0
1.083083083083083,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.084084084084084,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.085085085085085,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.0860860860860861,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.087087087087087,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.088088088088088,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.23076923076923078,1.0,1.0
1.0890890890890892,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.3076923076923077,1.0,1.0
1.09009009009009,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.23076923076923078,0.3076923076923077,1.0,1.0
1.0910910910910911,0.8461538461538461,0.9230769230769231,0.23076923076923078,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,1.0,1.0
1.092092092092092,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,1.0,1.0
1.093093093093093,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,1.0,1.0
1.0940940940940942,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.3076923076923077,1.0,1.0
1.095095095095095,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.3076923076923077,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.3076923076923077,1.0,1.0
1.0960960960960962,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.097097097097097,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.098098098098098,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.0990990990990992,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.1001001001001,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.1011011011011012,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.102102102102102,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.38461538461538464,1.0,1.0
1.103103103103103,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.3076923076923077,0.46153846153846156,0.3076923076923077,0.46153846153846156,1.0,1.0
1.1041041041041042,0.8461538461538461,0.9230769230769231,0.3076923076923077,0.38461538461538464,0.38461538461538464,0.46153846153846156,0.3076923076923077,0.46153846153846156,1.0,1.0
1.105105105105105,0.8461538461538461,0.9230769230769231,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1061061061061062,0.8461538461538461,0.9230769230769231,0.38461538461538464,0.38461538461538464,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.107107107107107,0.8461538461538461,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1081081081081081,0.8461538461538461,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1091091091091092,0.8461538461538461,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.11011011011011,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1111111111111112,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.112112112112112,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1131131131131131,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.38461538461538464,0.46153846153846156,1.0,1.0
1.1141141141141142,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.115115115115115,0.9230769230769231,0.9230769230769231,0.38461538461538464,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1161161161161162,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.46153846153846156,1.0,1.0
1.117117117117117,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1181181181181181,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1191191191191192,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.12012012012012,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.1211211211211212,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.46153846153846156,1.0,1.0
1.122122122122122,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.5384615384615384,1.0,1.0
1.1231231231231231,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.5384615384615384,1.0,1.0
1.1241241241241242,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.46153846153846156,0.5384615384615384,1.0,1.0
1.125125125125125,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1261261261261262,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.127127127127127,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1281281281281281,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1291291291291292,0.9230769230769231,0.9230769230769231,0.46153846153846156,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.13013013013013,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1311311311311312,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.5384615384615384,1.0,1.0
1.132132132132132,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1331331331331331,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1341341341341342,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.135135135135135,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1361361361361362,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.137137137137137,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1381381381381381,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1391391391391392,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.14014014014014,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1411411411411412,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.142142142142142,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.5384615384615384,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1431431431431431,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.6153846153846154,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1441441441441442,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.6923076923076923,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.145145145145145,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.6923076923076923,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.5384615384615384,1.0,1.0
1.1461461461461462,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.6923076923076923,0.6153846153846154,0.6153846153846154,0.5384615384615384,0.6153846153846154,1.0,1.0
1.147147147147147,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.6923076923076923,0.6153846153846154,0.6923076923076923,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1481481481481481,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.7692307692307693,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,1.0,1.0
1.1491491491491492,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.7692307692307693,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6153846153846154,1.0,1.0
1.15015015015015,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.6923076923076923,1.0,1.0
1.1511511511511512,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.7692307692307693,1.0,1.0
1.1521521521521523,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,1.0,1.0
1.1531531531531531,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,1.0,1.0
1.1541541541541542,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,1.0,1.0
1.155155155155155,0.9230769230769231,0.9230769230769231,0.5384615384615384,0.8461538461538461,0.6153846153846154,0.7692307692307693,0.5384615384615384,0.8461538461538461,1.0,1.0
1.1561561561561562,0.9230769230769231,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.8461538461538461,1.0,1.0
1.1571571571571573,0.9230769230769231,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.8461538461538461,1.0,1.0
1.1581581581581581,0.9230769230769231,0.9230769230769231,0.6153846153846154,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.8461538461538461,1.0,1.0
1.1591591591591592,0.9230769230769231,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.7692307692307693,0.6153846153846154,0.8461538461538461,1.0,1.0
1.16016016016016,0.9230769230769231,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1611611611611612,0.9230769230769231,0.9230769230769231,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1621621621621623,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1631631631631631,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1641641641641642,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.165165165165165,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1661661661661662,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1671671671671673,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1681681681681682,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1691691691691692,0.9230769230769231,0.9230769230769231,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.17017017017017,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1711711711711712,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.6923076923076923,0.8461538461538461,1.0,1.0
1.1721721721721723,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1731731731731732,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1741741741741742,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1751751751751751,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1761761761761762,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.7692307692307693,0.8461538461538461,1.0,1.0
1.1771771771771773,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1781781781781782,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1791791791791792,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1801801801801801,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1811811811811812,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1821821821821823,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.7692307692307693,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1831831831831832,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1841841841841843,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1851851851851851,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1861861861861862,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1871871871871873,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1881881881881882,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1891891891891893,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1901901901901901,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1911911911911912,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1921921921921923,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1931931931931932,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1941941941941943,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1951951951951951,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1961961961961962,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1971971971971973,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1981981981981982,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.1991991991991993,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2002002002002001,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2012012012012012,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2022022022022023,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2032032032032032,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2042042042042043,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2052052052052051,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2062062062062062,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2072072072072073,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2082082082082082,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2092092092092093,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2102102102102101,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2112112112112112,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2122122122122123,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2132132132132132,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2142142142142143,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2152152152152151,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2162162162162162,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2172172172172173,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2182182182182182,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2192192192192193,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2202202202202201,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2212212212212212,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2222222222222223,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2232232232232232,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2242242242242243,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2252252252252251,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2262262262262262,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2272272272272273,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2282282282282282,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2292292292292293,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2302302302302301,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2312312312312312,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2322322322322323,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2332332332332332,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2342342342342343,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2352352352352352,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2362362362362362,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2372372372372373,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2382382382382382,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2392392392392393,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2402402402402402,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2412412412412412,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2422422422422423,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2432432432432432,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2442442442442443,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2452452452452452,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2462462462462462,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2472472472472473,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2482482482482482,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2492492492492493,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2502502502502502,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2512512512512513,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2522522522522523,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2532532532532532,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2542542542542543,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2552552552552552,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2562562562562563,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2572572572572573,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2582582582582582,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2592592592592593,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2602602602602602,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2612612612612613,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2622622622622623,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2632632632632632,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2642642642642643,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2652652652652652,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2662662662662663,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2672672672672673,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2682682682682682,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0
1.2692692692692693,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,0.9230769230769231,1.0,1.0
1.2702702702702702,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2712712712712713,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2722722722722724,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2732732732732732,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2742742742742743,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2752752752752752,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2762762762762763,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2772772772772774,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2782782782782782,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2792792792792793,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2802802802802802,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2812812812812813,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2822822822822824,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2832832832832832,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2842842842842843,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2852852852852852,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.8461538461538461,0.8461538461538461,1.0,1.0,1.0
1.2862862862862863,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2872872872872874,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2882882882882882,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2892892892892893,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2902902902902902,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2912912912912913,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2922922922922924,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2932932932932932,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2942942942942943,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2952952952952952,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2962962962962963,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2972972972972974,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2982982982982982,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.2992992992992993,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3003003003003002,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3013013013013013,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3023023023023024,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3033033033033032,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3043043043043043,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3053053053053052,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3063063063063063,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3073073073073074,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3083083083083082,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3093093093093093,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3103103103103102,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3113113113113113,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3123123123123124,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3133133133133132,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3143143143143143,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3153153153153152,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3163163163163163,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3173173173173174,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3183183183183182,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3193193193193193,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.8461538461538461,1.0,1.0,1.0
1.3203203203203202,0.9230769230769231,1.0,0.8461538461538461,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3213213213213213,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3223223223223224,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3233233233233233,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3243243243243243,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3253253253253252,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3263263263263263,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3273273273273274,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3283283283283283,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3293293293293293,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3303303303303302,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3313313313313313,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3323323323323324,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3333333333333333,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3343343343343343,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3353353353353352,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3363363363363363,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3373373373373374,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3383383383383383,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3393393393393394,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3403403403403402,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0
1.3413413413413413,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3423423423423424,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3433433433433433,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3443443443443444,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3453453453453452,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3463463463463463,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3473473473473474,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3483483483483483,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3493493493493494,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3503503503503502,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3513513513513513,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3523523523523524,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3533533533533533,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3543543543543544,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3553553553553552,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3563563563563563,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.8461538461538461,0.9230769230769231,1.0,1.0,1.0,1.0
1.3573573573573574,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3583583583583583,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3593593593593594,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3603603603603602,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3613613613613613,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3623623623623624,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3633633633633633,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3643643643643644,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3653653653653652,0.9230769230769231,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3663663663663663,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3673673673673674,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3683683683683685,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3693693693693694,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3703703703703702,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3713713713713713,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3723723723723724,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3733733733733735,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3743743743743744,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3753753753753752,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3763763763763763,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3773773773773774,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3783783783783785,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3793793793793794,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3803803803803802,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3813813813813813,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3823823823823824,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3833833833833835,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3843843843843844,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3853853853853852,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3863863863863863,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3873873873873874,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3883883883883885,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3893893893893894,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3903903903903903,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3913913913913913,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3923923923923924,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3933933933933935,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3943943943943944,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3953953953953953,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3963963963963963,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3973973973973974,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3983983983983985,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.3993993993993994,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4004004004004003,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4014014014014013,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4024024024024024,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4034034034034035,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4044044044044044,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4054054054054055,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4064064064064064,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4074074074074074,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4084084084084085,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4094094094094094,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4104104104104105,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4114114114114114,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4124124124124124,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4134134134134135,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4144144144144144,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4154154154154155,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4164164164164164,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4174174174174174,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4184184184184185,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4194194194194194,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4204204204204205,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4214214214214214,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4224224224224224,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4234234234234235,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0
1.4244244244244244,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4254254254254255,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4264264264264264,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4274274274274275,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4284284284284285,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4294294294294294,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4304304304304305,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4314314314314314,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4324324324324325,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4334334334334335,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4344344344344344,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4354354354354355,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4364364364364364,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4374374374374375,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4384384384384385,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4394394394394394,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4404404404404405,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4414414414414414,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4424424424424425,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4434434434434436,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4444444444444444,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4454454454454455,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4464464464464464,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4474474474474475,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4484484484484486,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4494494494494494,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4504504504504505,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4514514514514514,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4524524524524525,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4534534534534536,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4544544544544544,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4554554554554555,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4564564564564564,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4574574574574575,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4584584584584586,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4594594594594594,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4604604604604605,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4614614614614614,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4624624624624625,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4634634634634636,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4644644644644644,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4654654654654655,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4664664664664664,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4674674674674675,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4684684684684686,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4694694694694694,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4704704704704705,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4714714714714714,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4724724724724725,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4734734734734736,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4744744744744744,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4754754754754755,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4764764764764764,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4774774774774775,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4784784784784786,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4794794794794794,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4804804804804805,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4814814814814814,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4824824824824825,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4834834834834836,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4844844844844844,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4854854854854855,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4864864864864864,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4874874874874875,1.0,1.0,0.9230769230769231,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0
1.4884884884884886,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4894894894894894,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4904904904904905,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4914914914914914,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4924924924924925,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4934934934934936,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4944944944944945,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4954954954954955,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4964964964964964,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4974974974974975,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4984984984984986,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.4994994994994995,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5005005005005005,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5015015015015014,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5025025025025025,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5035035035035036,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5045045045045045,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5055055055055055,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5065065065065064,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5075075075075075,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5085085085085086,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5095095095095095,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5105105105105106,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5115115115115114,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5125125125125125,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5135135135135136,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5145145145145145,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5155155155155156,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5165165165165164,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5175175175175175,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5185185185185186,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5195195195195195,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5205205205205206,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5215215215215214,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5225225225225225,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5235235235235236,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5245245245245245,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5255255255255256,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5265265265265264,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5275275275275275,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5285285285285286,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5295295295295295,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5305305305305306,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5315315315315314,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5325325325325325,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5335335335335336,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5345345345345345,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5355355355355356,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5365365365365364,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5375375375375375,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5385385385385386,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5395395395395395,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5405405405405406,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5415415415415414,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5425425425425425,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5435435435435436,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5445445445445445,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5455455455455456,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5465465465465464,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5475475475475475,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5485485485485486,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5495495495495497,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5505505505505506,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5515515515515514,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5525525525525525,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5535535535535536,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5545545545545547,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5555555555555556,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5565565565565564,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5575575575575575,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5585585585585586,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5595595595595597,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5605605605605606,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5615615615615615,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5625625625625625,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5635635635635636,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5645645645645647,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5655655655655656,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5665665665665665,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5675675675675675,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5685685685685686,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5695695695695697,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5705705705705706,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5715715715715715,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5725725725725725,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5735735735735736,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5745745745745747,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5755755755755756,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5765765765765765,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5775775775775776,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5785785785785786,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5795795795795797,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5805805805805806,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5815815815815815,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5825825825825826,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5835835835835836,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5845845845845847,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5855855855855856,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5865865865865865,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5875875875875876,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5885885885885886,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5895895895895897,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5905905905905906,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5915915915915915,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5925925925925926,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5935935935935936,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5945945945945947,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5955955955955956,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5965965965965965,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5975975975975976,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5985985985985987,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.5995995995995997,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6006006006006006,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6016016016016015,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6026026026026026,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6036036036036037,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6046046046046047,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6056056056056056,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6066066066066065,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6076076076076076,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6086086086086087,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6096096096096097,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6106106106106106,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6116116116116115,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6126126126126126,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6136136136136137,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6146146146146148,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6156156156156156,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6166166166166165,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6176176176176176,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6186186186186187,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6196196196196198,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6206206206206206,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6216216216216215,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6226226226226226,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6236236236236237,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6246246246246248,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6256256256256256,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6266266266266265,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6276276276276276,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6286286286286287,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6296296296296298,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6306306306306306,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6316316316316315,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6326326326326326,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6336336336336337,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6346346346346348,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6356356356356356,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6366366366366365,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6376376376376376,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6386386386386387,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6396396396396398,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6406406406406406,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6416416416416415,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6426426426426426,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6436436436436437,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6446446446446448,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6456456456456456,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6466466466466465,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6476476476476476,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6486486486486487,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6496496496496498,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6506506506506506,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6516516516516515,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6526526526526526,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6536536536536537,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6546546546546548,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6556556556556556,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6566566566566565,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6576576576576576,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6586586586586587,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6596596596596598,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6606606606606606,1.0,1.0,0.9230769230769231,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0
1.6616616616616615,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6626626626626626,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6636636636636637,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6646646646646648,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6656656656656657,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6666666666666665,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6676676676676676,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6686686686686687,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6696696696696698,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6706706706706707,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6716716716716715,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6726726726726726,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6736736736736737,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6746746746746748,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6756756756756757,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6766766766766765,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6776776776776776,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6786786786786787,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6796796796796798,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6806806806806807,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6816816816816815,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6826826826826826,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6836836836836837,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6846846846846848,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6856856856856857,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6866866866866865,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6876876876876876,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6886886886886887,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6896896896896898,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6906906906906907,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6916916916916915,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6926926926926926,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6936936936936937,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6946946946946948,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6956956956956957,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6966966966966965,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6976976976976976,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6986986986986987,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.6996996996996998,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7007007007007007,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7017017017017015,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7027027027027026,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7037037037037037,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7047047047047048,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7057057057057057,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7067067067067065,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7077077077077076,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7087087087087087,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7097097097097098,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7107107107107107,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7117117117117115,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7127127127127126,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7137137137137137,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7147147147147148,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7157157157157157,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7167167167167166,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7177177177177176,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7187187187187187,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7197197197197198,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7207207207207207,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7217217217217216,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7227227227227226,1.0,1.0,0.9230769230769231,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7237237237237237,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7247247247247248,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7257257257257257,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7267267267267266,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7277277277277276,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7287287287287287,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7297297297297298,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7307307307307307,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7317317317317316,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7327327327327327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7337337337337337,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7347347347347348,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7357357357357357,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7367367367367368,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7377377377377377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7387387387387387,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7397397397397398,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7407407407407407,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7417417417417418,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7427427427427427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7437437437437437,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7447447447447448,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7457457457457457,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7467467467467468,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7477477477477477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7487487487487487,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7497497497497498,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7507507507507507,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7517517517517518,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7527527527527527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7537537537537538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7547547547547548,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7557557557557557,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7567567567567568,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7577577577577577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7587587587587588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7597597597597598,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7607607607607607,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7617617617617618,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7627627627627627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7637637637637638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7647647647647648,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7657657657657657,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7667667667667668,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7677677677677677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7687687687687688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7697697697697699,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7707707707707707,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7717717717717718,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7727727727727727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7737737737737738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7747747747747749,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7757757757757757,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7767767767767768,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7777777777777777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7787787787787788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7797797797797799,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7807807807807807,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7817817817817818,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7827827827827827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7837837837837838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7847847847847849,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7857857857857857,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7867867867867868,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7877877877877877,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7887887887887888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7897897897897899,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7907907907907907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7917917917917918,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7927927927927927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7937937937937938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7947947947947949,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7957957957957957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7967967967967968,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7977977977977977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7987987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.7997997997997999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8008008008008007,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8018018018018018,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8028028028028027,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8038038038038038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8048048048048049,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.805805805805806,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8068068068068068,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8078078078078077,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8088088088088088,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8098098098098099,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.810810810810811,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8118118118118118,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8128128128128127,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8138138138138138,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8148148148148149,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.815815815815816,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8168168168168168,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8178178178178177,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8188188188188188,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8198198198198199,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.820820820820821,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8218218218218218,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8228228228228227,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8238238238238238,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8248248248248249,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.825825825825826,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8268268268268268,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8278278278278277,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8288288288288288,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.82982982982983,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.830830830830831,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8318318318318318,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8328328328328327,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8338338338338338,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.834834834834835,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.835835835835836,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8368368368368369,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8378378378378377,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8388388388388388,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.83983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.840840840840841,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8418418418418419,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8428428428428427,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8438438438438438,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.844844844844845,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.845845845845846,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8468468468468469,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8478478478478477,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8488488488488488,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.84984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.850850850850851,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8518518518518519,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8528528528528527,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8538538538538538,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.854854854854855,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.855855855855856,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8568568568568569,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8578578578578577,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8588588588588588,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.85985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.860860860860861,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8618618618618619,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8628628628628627,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8638638638638638,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.864864864864865,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.865865865865866,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8668668668668669,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8678678678678677,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8688688688688688,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.86986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.870870870870871,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8718718718718719,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8728728728728727,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8738738738738738,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.874874874874875,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.875875875875876,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8768768768768769,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8778778778778777,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8788788788788788,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.87987987987988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.880880880880881,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8818818818818819,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8828828828828827,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8838838838838838,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.884884884884885,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.885885885885886,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8868868868868869,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8878878878878878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8888888888888888,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.88988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.890890890890891,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8918918918918919,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8928928928928928,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8938938938938938,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.894894894894895,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.895895895895896,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.896896896896897,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8978978978978978,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8988988988988988,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.8998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.900900900900901,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.901901901901902,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9029029029029028,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9039039039039038,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.904904904904905,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.905905905905906,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.906906906906907,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9079079079079078,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9089089089089089,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.90990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.910910910910911,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.911911911911912,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9129129129129128,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9139139139139139,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.914914914914915,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.915915915915916,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.916916916916917,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9179179179179178,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9189189189189189,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.91991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.920920920920921,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.921921921921922,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9229229229229228,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9239239239239239,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.924924924924925,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.925925925925926,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.926926926926927,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9279279279279278,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9289289289289289,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.92992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.930930930930931,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.931931931931932,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9329329329329328,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9339339339339339,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.934934934934935,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.935935935935936,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.936936936936937,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9379379379379378,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9389389389389389,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.93993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.940940940940941,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.941941941941942,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9429429429429428,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9439439439439439,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.944944944944945,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.945945945945946,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.946946946946947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9479479479479478,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9489489489489489,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.94994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.950950950950951,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.951951951951952,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9529529529529528,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9539539539539539,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.954954954954955,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.955955955955956,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.956956956956957,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9579579579579578,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9589589589589589,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.95995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.960960960960961,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.961961961961962,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9629629629629628,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9639639639639639,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.964964964964965,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.965965965965966,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.966966966966967,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9679679679679678,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.968968968968969,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.96996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.970970970970971,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.971971971971972,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9729729729729728,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.973973973973974,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.974974974974975,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.975975975975976,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.976976976976977,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9779779779779778,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.978978978978979,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.97997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.980980980980981,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.981981981981982,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9829829829829828,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.983983983983984,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.984984984984985,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.985985985985986,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.986986986986987,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.9879879879879878,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.988988988988989,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.98998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.990990990990991,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.991991991991992,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.992992992992993,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.993993993993994,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.994994994994995,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.995995995995996,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.996996996996997,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.997997997997998,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
1.998998998998999,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
2.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0


==> data/uninformed_aggregated_performance.csv <==
tau,rho_AMM_fee,rho_IMPROVED_AMM_fee,lift_AMM_fee,rho_BA_fee,rho_IMPROVED_BA_fee,lift_BA_fee,rho_DA_fee,rho_IMPROVED_DA_fee,lift_DA_fee,rho_FX_fee,rho_IMPROVED_FX_fee,lift_FX_fee,rho_OB_fee,rho_IMPROVED_OB_fee,lift_OB_fee
1.0,0.019230769230769232,0.057692307692307696,0.038461538461538464,0.15384615384615385,0.15384615384615385,0.0,0.019230769230769232,0.09615384615384616,0.07692307692307693,0.21153846153846154,0.15384615384615385,-0.05769230769230768,0.17307692307692307,0.17307692307692307,0.0
1.0001001001001002,0.038461538461538464,0.07692307692307693,0.038461538461538464,0.25,0.21153846153846154,-0.038461538461538464,0.07692307692307693,0.09615384615384616,0.019230769230769232,0.2692307692307692,0.23076923076923078,-0.038461538461538436,0.28846153846153844,0.2692307692307692,-0.019230769230769218
1.0002002002002002,0.057692307692307696,0.07692307692307693,0.019230769230769232,0.3076923076923077,0.21153846153846154,-0.09615384615384617,0.11538461538461539,0.11538461538461539,0.0,0.28846153846153844,0.28846153846153844,0.0,0.3076923076923077,0.28846153846153844,-0.019230769230769273
1.0003003003003004,0.07692307692307693,0.09615384615384616,0.019230769230769232,0.3269230769230769,0.2692307692307692,-0.05769230769230771,0.1346153846153846,0.1346153846153846,0.0,0.28846153846153844,0.28846153846153844,0.0,0.3269230769230769,0.3269230769230769,0.0
1.0004004004004003,0.07692307692307693,0.09615384615384616,0.019230769230769232,0.34615384615384615,0.28846153846153844,-0.05769230769230771,0.15384615384615385,0.17307692307692307,0.019230769230769218,0.28846153846153844,0.28846153846153844,0.0,0.3269230769230769,0.3269230769230769,0.0
1.0005005005005005,0.09615384615384616,0.11538461538461539,0.019230769230769232,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.17307692307692307,0.19230769230769232,0.019230769230769246,0.28846153846153844,0.28846153846153844,0.0,0.34615384615384615,0.34615384615384615,0.0
1.0006006006006005,0.11538461538461539,0.11538461538461539,0.0,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.17307692307692307,0.21153846153846154,0.038461538461538464,0.28846153846153844,0.28846153846153844,0.0,0.36538461538461536,0.36538461538461536,0.0
1.0007007007007007,0.11538461538461539,0.11538461538461539,0.0,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.21153846153846154,0.21153846153846154,0.0,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.38461538461538464,0.38461538461538464,0.0
1.0008008008008007,0.11538461538461539,0.11538461538461539,0.0,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.21153846153846154,0.23076923076923078,0.019230769230769246,0.3076923076923077,0.3076923076923077,0.0,0.40384615384615385,0.40384615384615385,0.0
1.000900900900901,0.11538461538461539,0.11538461538461539,0.0,0.36538461538461536,0.3269230769230769,-0.038461538461538436,0.21153846153846154,0.23076923076923078,0.019230769230769246,0.3269230769230769,0.3269230769230769,0.0,0.40384615384615385,0.40384615384615385,0.0
1.001001001001001,0.11538461538461539,0.11538461538461539,0.0,0.36538461538461536,0.3269230769230769,-0.038461538461538436,0.21153846153846154,0.23076923076923078,0.019230769230769246,0.34615384615384615,0.34615384615384615,0.0,0.40384615384615385,0.40384615384615385,0.0
1.001101101101101,0.11538461538461539,0.1346153846153846,0.019230769230769218,0.38461538461538464,0.3269230769230769,-0.05769230769230771,0.21153846153846154,0.23076923076923078,0.019230769230769246,0.36538461538461536,0.36538461538461536,0.0,0.4230769230769231,0.40384615384615385,-0.019230769230769218
1.0012012012012013,0.11538461538461539,0.1346153846153846,0.019230769230769218,0.4423076923076923,0.38461538461538464,-0.057692307692307654,0.23076923076923078,0.23076923076923078,0.0,0.36538461538461536,0.36538461538461536,0.0,0.4230769230769231,0.4230769230769231,0.0
1.0013013013013012,0.15384615384615385,0.15384615384615385,0.0,0.46153846153846156,0.40384615384615385,-0.05769230769230771,0.2692307692307692,0.28846153846153844,0.019230769230769218,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.4423076923076923,0.4423076923076923,0.0
1.0014014014014014,0.17307692307692307,0.15384615384615385,-0.019230769230769218,0.46153846153846156,0.4230769230769231,-0.03846153846153849,0.2692307692307692,0.28846153846153844,0.019230769230769218,0.4423076923076923,0.4230769230769231,-0.019230769230769218,0.4807692307692308,0.46153846153846156,-0.019230769230769218
1.0015015015015014,0.17307692307692307,0.15384615384615385,-0.019230769230769218,0.46153846153846156,0.4230769230769231,-0.03846153846153849,0.28846153846153844,0.3076923076923077,0.019230769230769273,0.4423076923076923,0.4423076923076923,0.0,0.5192307692307693,0.5,-0.019230769230769273
1.0016016016016016,0.21153846153846154,0.15384615384615385,-0.05769230769230768,0.4807692307692308,0.4230769230769231,-0.05769230769230771,0.3269230769230769,0.3269230769230769,0.0,0.46153846153846156,0.4423076923076923,-0.019230769230769273,0.5192307692307693,0.5,-0.019230769230769273
1.0017017017017018,0.23076923076923078,0.21153846153846154,-0.019230769230769246,0.5,0.4230769230769231,-0.07692307692307693,0.34615384615384615,0.34615384615384615,0.0,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.5769230769230769,0.5384615384615384,-0.038461538461538436
1.0018018018018018,0.23076923076923078,0.21153846153846154,-0.019230769230769246,0.5,0.4423076923076923,-0.05769230769230771,0.34615384615384615,0.34615384615384615,0.0,0.4807692307692308,0.46153846153846156,-0.019230769230769218,0.5769230769230769,0.5384615384615384,-0.038461538461538436
1.001901901901902,0.2692307692307692,0.21153846153846154,-0.05769230769230768,0.5,0.4423076923076923,-0.05769230769230771,0.40384615384615385,0.38461538461538464,-0.019230769230769218,0.5,0.5,0.0,0.5769230769230769,0.5769230769230769,0.0
1.002002002002002,0.3076923076923077,0.28846153846153844,-0.019230769230769273,0.5192307692307693,0.46153846153846156,-0.05769230769230771,0.40384615384615385,0.40384615384615385,0.0,0.5384615384615384,0.5576923076923077,0.019230769230769273,0.5769230769230769,0.5769230769230769,0.0
1.0021021021021022,0.3269230769230769,0.28846153846153844,-0.03846153846153849,0.5192307692307693,0.4807692307692308,-0.03846153846153849,0.4423076923076923,0.4423076923076923,0.0,0.5576923076923077,0.5769230769230769,0.019230769230769162,0.5961538461538461,0.5769230769230769,-0.019230769230769273
1.0022022022022021,0.3269230769230769,0.28846153846153844,-0.03846153846153849,0.5192307692307693,0.4807692307692308,-0.03846153846153849,0.4807692307692308,0.5,0.019230769230769218,0.5961538461538461,0.6153846153846154,0.019230769230769273,0.5961538461538461,0.5961538461538461,0.0
1.0023023023023023,0.36538461538461536,0.3076923076923077,-0.057692307692307654,0.5961538461538461,0.5192307692307693,-0.07692307692307687,0.5,0.5,0.0,0.6153846153846154,0.6153846153846154,0.0,0.5961538461538461,0.5961538461538461,0.0
1.0024024024024023,0.38461538461538464,0.3076923076923077,-0.07692307692307693,0.5961538461538461,0.5384615384615384,-0.05769230769230771,0.5,0.5,0.0,0.6346153846153846,0.6730769230769231,0.03846153846153855,0.5961538461538461,0.5961538461538461,0.0
1.0025025025025025,0.38461538461538464,0.36538461538461536,-0.019230769230769273,0.5961538461538461,0.5384615384615384,-0.05769230769230771,0.5576923076923077,0.5769230769230769,0.019230769230769162,0.6730769230769231,0.6730769230769231,0.0,0.6153846153846154,0.6153846153846154,0.0
1.0026026026026027,0.40384615384615385,0.4230769230769231,0.019230769230769218,0.6153846153846154,0.5384615384615384,-0.07692307692307698,0.5769230769230769,0.5961538461538461,0.019230769230769273,0.6923076923076923,0.6923076923076923,0.0,0.6346153846153846,0.6153846153846154,-0.019230769230769162
1.0027027027027027,0.4423076923076923,0.46153846153846156,0.019230769230769273,0.6153846153846154,0.5384615384615384,-0.07692307692307698,0.5961538461538461,0.5961538461538461,0.0,0.6923076923076923,0.7115384615384616,0.019230769230769273,0.6538461538461539,0.6346153846153846,-0.019230769230769273
1.0028028028028029,0.46153846153846156,0.4807692307692308,0.019230769230769218,0.6153846153846154,0.5384615384615384,-0.07692307692307698,0.6346153846153846,0.6538461538461539,0.019230769230769273,0.7115384615384616,0.7115384615384616,0.0,0.6538461538461539,0.6538461538461539,0.0
1.0029029029029028,0.46153846153846156,0.4807692307692308,0.019230769230769218,0.6153846153846154,0.5769230769230769,-0.03846153846153855,0.6923076923076923,0.6730769230769231,-0.019230769230769162,0.7307692307692307,0.7307692307692307,0.0,0.7115384615384616,0.6923076923076923,-0.019230769230769273
1.003003003003003,0.5,0.5,0.0,0.6346153846153846,0.6153846153846154,-0.019230769230769162,0.7115384615384616,0.6923076923076923,-0.019230769230769273,0.7307692307692307,0.7307692307692307,0.0,0.7115384615384616,0.7115384615384616,0.0
1.003103103103103,0.5192307692307693,0.5384615384615384,0.019230769230769162,0.6730769230769231,0.6538461538461539,-0.019230769230769273,0.7115384615384616,0.6923076923076923,-0.019230769230769273,0.7307692307692307,0.7307692307692307,0.0,0.7307692307692307,0.7307692307692307,0.0
1.0032032032032032,0.5192307692307693,0.5384615384615384,0.019230769230769162,0.6730769230769231,0.6538461538461539,-0.019230769230769273,0.7115384615384616,0.6923076923076923,-0.019230769230769273,0.75,0.7307692307692307,-0.019230769230769273,0.7307692307692307,0.75,0.019230769230769273
1.0033033033033032,0.5576923076923077,0.5961538461538461,0.038461538461538436,0.6730769230769231,0.6538461538461539,-0.019230769230769273,0.7307692307692307,0.6923076923076923,-0.038461538461538436,0.75,0.7307692307692307,-0.019230769230769273,0.75,0.75,0.0
1.0034034034034034,0.5769230769230769,0.5961538461538461,0.019230769230769273,0.6923076923076923,0.6538461538461539,-0.038461538461538436,0.7307692307692307,0.7115384615384616,-0.019230769230769162,0.7692307692307693,0.7692307692307693,0.0,0.75,0.75,0.0
1.0035035035035036,0.5769230769230769,0.5961538461538461,0.019230769230769273,0.6923076923076923,0.6538461538461539,-0.038461538461538436,0.75,0.7692307692307693,0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0,0.75,0.75,0.0
1.0036036036036036,0.5769230769230769,0.5961538461538461,0.019230769230769273,0.6923076923076923,0.6538461538461539,-0.038461538461538436,0.75,0.7692307692307693,0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0,0.75,0.75,0.0
1.0037037037037038,0.5961538461538461,0.6153846153846154,0.019230769230769273,0.6923076923076923,0.6538461538461539,-0.038461538461538436,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.7692307692307693,0.7692307692307693,0.0
1.0038038038038037,0.6153846153846154,0.6153846153846154,0.0,0.7115384615384616,0.6730769230769231,-0.038461538461538436,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.003903903903904,0.6153846153846154,0.6153846153846154,0.0,0.7115384615384616,0.6923076923076923,-0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.004004004004004,0.6153846153846154,0.6153846153846154,0.0,0.7115384615384616,0.7115384615384616,0.0,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.0041041041041041,0.6538461538461539,0.6153846153846154,-0.038461538461538436,0.7115384615384616,0.7307692307692307,0.019230769230769162,0.7884615384615384,0.8076923076923077,0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.0042042042042043,0.6538461538461539,0.6346153846153846,-0.019230769230769273,0.7307692307692307,0.75,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.0043043043043043,0.6730769230769231,0.6538461538461539,-0.019230769230769273,0.75,0.7692307692307693,0.019230769230769273,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.7884615384615384,0.7884615384615384,0.0,0.7884615384615384,0.7884615384615384,0.0
1.0044044044044045,0.6730769230769231,0.6538461538461539,-0.019230769230769273,0.75,0.7884615384615384,0.038461538461538436,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.7884615384615384,0.8076923076923077,0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0
1.0045045045045045,0.6730769230769231,0.6730769230769231,0.0,0.75,0.7884615384615384,0.038461538461538436,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.7884615384615384,0.8076923076923077,0.019230769230769273,0.7884615384615384,0.7884615384615384,0.0
1.0046046046046047,0.6730769230769231,0.6730769230769231,0.0,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.7884615384615384,0.8269230769230769,0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0
1.0047047047047046,0.6730769230769231,0.6730769230769231,0.0,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.7884615384615384,0.8269230769230769,0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0
1.0048048048048048,0.6730769230769231,0.6730769230769231,0.0,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.7884615384615384,0.8269230769230769,0.038461538461538436,0.8076923076923077,0.8076923076923077,0.0
1.0049049049049048,0.6730769230769231,0.6730769230769231,0.0,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.8076923076923077,0.8076923076923077,0.0
1.005005005005005,0.6923076923076923,0.6923076923076923,0.0,0.7692307692307693,0.7884615384615384,0.019230769230769162,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.8269230769230769,0.8269230769230769,0.0,0.8269230769230769,0.8269230769230769,0.0
1.0051051051051052,0.7115384615384616,0.7115384615384616,0.0,0.7692307692307693,0.8076923076923077,0.038461538461538436,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8269230769230769,0.8269230769230769,0.0,0.8269230769230769,0.8269230769230769,0.0
1.0052052052052052,0.7115384615384616,0.7115384615384616,0.0,0.7692307692307693,0.8076923076923077,0.038461538461538436,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8269230769230769,0.8269230769230769,0.0,0.8269230769230769,0.8269230769230769,0.0
1.0053053053053054,0.7115384615384616,0.7115384615384616,0.0,0.8076923076923077,0.8269230769230769,0.019230769230769162,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8269230769230769,0.8269230769230769,0.0,0.8269230769230769,0.8269230769230769,0.0
1.0054054054054054,0.7307692307692307,0.7307692307692307,0.0,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8269230769230769,0.8269230769230769,0.0
1.0055055055055055,0.7307692307692307,0.7307692307692307,0.0,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8461538461538461,0.8269230769230769,-0.019230769230769273
1.0056056056056055,0.7307692307692307,0.7307692307692307,0.0,0.8269230769230769,0.8461538461538461,0.019230769230769273,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8653846153846154,0.8653846153846154,0.0
1.0057057057057057,0.7307692307692307,0.7307692307692307,0.0,0.8653846153846154,0.8461538461538461,-0.019230769230769273,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8653846153846154,0.8653846153846154,0.0
1.005805805805806,0.75,0.75,0.0,0.8653846153846154,0.8653846153846154,0.0,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.8846153846153846,0.8846153846153846,0.0
1.005905905905906,0.75,0.7692307692307693,0.019230769230769273,0.8653846153846154,0.8653846153846154,0.0,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.9230769230769231,0.9038461538461539,-0.019230769230769273
1.006006006006006,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.8653846153846154,0.8653846153846154,0.0,0.9038461538461539,0.9230769230769231,0.019230769230769273,0.8461538461538461,0.8461538461538461,0.0,0.9230769230769231,0.9230769230769231,0.0
1.006106106106106,0.8076923076923077,0.8461538461538461,0.038461538461538436,0.8846153846153846,0.8653846153846154,-0.019230769230769162,0.9230769230769231,0.9230769230769231,0.0,0.8461538461538461,0.8461538461538461,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0062062062062063,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0063063063063062,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0064064064064064,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0065065065065064,0.8461538461538461,0.8653846153846154,0.019230769230769273,0.9038461538461539,0.9038461538461539,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0066066066066066,0.8653846153846154,0.9038461538461539,0.038461538461538436,0.9230769230769231,0.9230769230769231,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0067067067067068,0.8846153846153846,0.9038461538461539,0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0,0.9230769230769231,0.9230769230769231,0.0,0.8846153846153846,0.8846153846153846,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0068068068068068,0.8846153846153846,0.9038461538461539,0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0,0.9230769230769231,0.9230769230769231,0.0,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0
1.006906906906907,0.8846153846153846,0.9038461538461539,0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0,0.9230769230769231,0.9230769230769231,0.0,0.9038461538461539,0.8846153846153846,-0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0
1.007007007007007,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0,0.9038461538461539,0.9038461538461539,0.0,0.9230769230769231,0.9230769230769231,0.0
1.0071071071071072,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9230769230769231,0.9230769230769231,0.0,0.9038461538461539,0.9038461538461539,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0072072072072071,0.8846153846153846,0.9230769230769231,0.03846153846153855,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9038461538461539,0.9038461538461539,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0073073073073073,0.9038461538461539,0.9615384615384616,0.05769230769230771,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9230769230769231,0.9038461538461539,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0
1.0074074074074073,0.9038461538461539,0.9615384615384616,0.05769230769230771,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9230769230769231,0.9230769230769231,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0075075075075075,0.9423076923076923,0.9615384615384616,0.019230769230769273,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9230769230769231,0.9230769230769231,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0076076076076077,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9423076923076923,0.9230769230769231,-0.019230769230769162,0.9423076923076923,0.9423076923076923,0.0
1.0077077077077077,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0,0.9423076923076923,0.9423076923076923,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0078078078078079,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9423076923076923,-0.019230769230769273,0.9423076923076923,0.9423076923076923,0.0
1.0079079079079079,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.008008008008008,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.008108108108108,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0082082082082082,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0083083083083084,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0084084084084084,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9423076923076923,0.0
1.0085085085085086,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9423076923076923,0.9615384615384616,0.019230769230769273
1.0086086086086086,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.0087087087087088,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.0088088088088087,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.008908908908909,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.009009009009009,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.0091091091091091,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0
1.0092092092092093,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0093093093093093,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9807692307692307,0.9807692307692307,0.0
1.0094094094094095,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,0.9807692307692307,0.9615384615384616,-0.019230769230769162,0.9807692307692307,0.9807692307692307,0.0
1.0095095095095095,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,1.0,0.9615384615384616,-0.038461538461538436,0.9807692307692307,0.9807692307692307,0.0
1.0096096096096097,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0097097097097096,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0098098098098098,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9615384615384616,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0099099099099098,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9615384615384616,0.9807692307692307,0.019230769230769162,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.01001001001001,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0101101101101102,1.0,0.9807692307692307,-0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0102102102102102,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0103103103103104,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0104104104104104,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0105105105105106,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0106106106106105,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.0107107107107107,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.010810810810811,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0
1.010910910910911,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273
1.011011011011011,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273
1.011111111111111,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,0.9807692307692307,-0.019230769230769273
1.0112112112112113,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0113113113113112,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0114114114114114,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0115115115115114,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0116116116116116,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0117117117117118,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0118118118118118,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.011911911911912,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.012012012012012,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0121121121121122,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0122122122122121,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0123123123123123,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0124124124124125,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0125125125125125,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0126126126126127,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0127127127127127,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0128128128128129,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,0.9807692307692307,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0129129129129129,1.0,1.0,0.0,1.0,1.0,0.0,0.9807692307692307,1.0,0.019230769230769273,1.0,1.0,0.0,1.0,1.0,0.0
1.013013013013013,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.013113113113113,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0132132132132132,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0133133133133134,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0134134134134134,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0135135135135136,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0136136136136136,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0137137137137138,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0138138138138137,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.013913913913914,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.014014014014014,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0141141141141141,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0142142142142143,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0143143143143143,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0144144144144145,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0145145145145145,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0146146146146147,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0147147147147146,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0148148148148148,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.014914914914915,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.015015015015015,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0151151151151152,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0152152152152152,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0153153153153154,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0154154154154154,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0155155155155156,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0156156156156155,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0157157157157157,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.015815815815816,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.015915915915916,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.016016016016016,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.016116116116116,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0162162162162163,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0163163163163162,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0164164164164164,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0165165165165164,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0166166166166166,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0167167167167168,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0168168168168168,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.016916916916917,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.017017017017017,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0171171171171172,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0172172172172171,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0173173173173173,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0174174174174175,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0175175175175175,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0176176176176177,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0177177177177177,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0178178178178179,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0179179179179179,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.018018018018018,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.018118118118118,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0182182182182182,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0183183183183184,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0184184184184184,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0185185185185186,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0186186186186186,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0187187187187188,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0188188188188187,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.018918918918919,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.019019019019019,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0191191191191191,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0192192192192193,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0193193193193193,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0194194194194195,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0195195195195195,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0196196196196197,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0197197197197196,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0198198198198198,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.01991991991992,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.02002002002002,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0201201201201202,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0202202202202202,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0203203203203204,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0204204204204204,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0205205205205206,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0206206206206205,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0207207207207207,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.020820820820821,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.020920920920921,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.021021021021021,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.021121121121121,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0212212212212213,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0213213213213213,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0214214214214214,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0215215215215216,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0216216216216216,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0217217217217218,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0218218218218218,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.021921921921922,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.022022022022022,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0221221221221222,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0222222222222221,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0223223223223223,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0224224224224225,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0225225225225225,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0226226226226227,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0227227227227227,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0228228228228229,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0229229229229229,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.023023023023023,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.023123123123123,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0232232232232232,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0233233233233234,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0234234234234234,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0235235235235236,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0236236236236236,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0237237237237238,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0238238238238238,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.023923923923924,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0240240240240241,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0241241241241241,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0242242242242243,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0243243243243243,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0244244244244245,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0245245245245245,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0246246246246247,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0247247247247246,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0248248248248248,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.024924924924925,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.025025025025025,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0251251251251252,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0252252252252252,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0253253253253254,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0254254254254254,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0255255255255256,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0256256256256258,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0257257257257257,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.025825825825826,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.025925925925926,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.026026026026026,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.026126126126126,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0262262262262263,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0263263263263263,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0264264264264265,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0265265265265267,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0266266266266266,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0267267267267268,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0268268268268268,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.026926926926927,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.027027027027027,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0271271271271272,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0272272272272271,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0273273273273273,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0274274274274275,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0275275275275275,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0276276276276277,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0277277277277277,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.027827827827828,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0279279279279279,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.028028028028028,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0281281281281283,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0282282282282282,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0283283283283284,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0284284284284284,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0285285285285286,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0286286286286286,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0287287287287288,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0288288288288288,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.028928928928929,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0290290290290292,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0291291291291291,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0292292292292293,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0293293293293293,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0294294294294295,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0295295295295295,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0296296296296297,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0297297297297296,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0298298298298298,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.02992992992993,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.03003003003003,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0301301301301302,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0302302302302302,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0303303303303304,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0304304304304304,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0305305305305306,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0306306306306308,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0307307307307307,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.030830830830831,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.030930930930931,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.031031031031031,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.031131131131131,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0312312312312313,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0313313313313313,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0314314314314315,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0315315315315317,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0316316316316316,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0317317317317318,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0318318318318318,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.031931931931932,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.032032032032032,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0321321321321322,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0322322322322321,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0323323323323323,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0324324324324325,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0325325325325325,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0326326326326327,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0327327327327327,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.032832832832833,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0329329329329329,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.033033033033033,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0331331331331333,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0332332332332332,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0333333333333334,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0334334334334334,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0335335335335336,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0336336336336336,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0337337337337338,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0338338338338338,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.033933933933934,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0340340340340342,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0341341341341341,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0342342342342343,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0343343343343343,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0344344344344345,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0345345345345345,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0346346346346347,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0347347347347347,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0348348348348348,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.034934934934935,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.035035035035035,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0351351351351352,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0352352352352352,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0353353353353354,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0354354354354354,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0355355355355356,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0356356356356358,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0357357357357357,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.035835835835836,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.035935935935936,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0360360360360361,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.036136136136136,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0362362362362363,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0363363363363363,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0364364364364365,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0365365365365367,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0366366366366366,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0367367367367368,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0368368368368368,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.036936936936937,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.037037037037037,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0371371371371372,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0372372372372374,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0373373373373374,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0374374374374375,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0375375375375375,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0376376376376377,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0377377377377377,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.037837837837838,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0379379379379379,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.038038038038038,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0381381381381383,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0382382382382382,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0383383383383384,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0384384384384384,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0385385385385386,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0386386386386386,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0387387387387388,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.038838838838839,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.038938938938939,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0390390390390392,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0391391391391391,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0392392392392393,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0393393393393393,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0394394394394395,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0395395395395395,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0396396396396397,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0397397397397399,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0398398398398399,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.03993993993994,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.04004004004004,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0401401401401402,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0402402402402402,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0403403403403404,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0404404404404404,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0405405405405406,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0406406406406408,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0407407407407407,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.040840840840841,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.040940940940941,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0410410410410411,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.041141141141141,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0412412412412413,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0413413413413415,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0414414414414415,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0415415415415417,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0416416416416416,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0417417417417418,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0418418418418418,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.041941941941942,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.042042042042042,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0421421421421422,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0422422422422424,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0423423423423424,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0424424424424426,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0425425425425425,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0426426426426427,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0427427427427427,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.042842842842843,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0429429429429429,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.043043043043043,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0431431431431433,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0432432432432432,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0433433433433434,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0434434434434434,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0435435435435436,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0436436436436436,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0437437437437438,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.043843843843844,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.043943943943944,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0440440440440442,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0441441441441441,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0442442442442443,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0443443443443443,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0444444444444445,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0445445445445445,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0446446446446447,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0447447447447449,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0448448448448449,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.044944944944945,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.045045045045045,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0451451451451452,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0452452452452452,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0453453453453454,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0454454454454454,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0455455455455456,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0456456456456458,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0457457457457457,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.045845845845846,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.045945945945946,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0460460460460461,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.046146146146146,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0462462462462463,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0463463463463465,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0464464464464465,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0465465465465467,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0466466466466466,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0467467467467468,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0468468468468468,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.046946946946947,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.047047047047047,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0471471471471472,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0472472472472474,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0473473473473474,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0474474474474476,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0475475475475475,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0476476476476477,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0477477477477477,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.047847847847848,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0479479479479479,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.048048048048048,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0481481481481483,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0482482482482482,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0483483483483484,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0484484484484484,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0485485485485486,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0486486486486486,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0487487487487488,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.048848848848849,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.048948948948949,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0490490490490492,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0491491491491491,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0492492492492493,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0493493493493493,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0494494494494495,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0495495495495495,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0496496496496497,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0497497497497499,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0498498498498499,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.04994994994995,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.05005005005005,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0501501501501502,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0502502502502502,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0503503503503504,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0504504504504504,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0505505505505506,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0506506506506508,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0507507507507508,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.050850850850851,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.050950950950951,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0510510510510511,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.051151151151151,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0512512512512513,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0513513513513515,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0514514514514515,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0515515515515517,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0516516516516516,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0517517517517518,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0518518518518518,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.051951951951952,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0520520520520522,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0521521521521522,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0522522522522524,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0523523523523524,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0524524524524526,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0525525525525525,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0526526526526527,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0527527527527527,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.052852852852853,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.052952952952953,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.053053053053053,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0531531531531533,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0532532532532533,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0533533533533534,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0534534534534534,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0535535535535536,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0536536536536536,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0537537537537538,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.053853853853854,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.053953953953954,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0540540540540542,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0541541541541541,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0542542542542543,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0543543543543543,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0544544544544545,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0545545545545547,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0546546546546547,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0547547547547549,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0548548548548549,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.054954954954955,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.055055055055055,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0551551551551552,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0552552552552552,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0553553553553554,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0554554554554556,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0555555555555556,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0556556556556558,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0557557557557558,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.055855855855856,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.055955955955956,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0560560560560561,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.056156156156156,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0562562562562563,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0563563563563565,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0564564564564565,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0565565565565567,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0566566566566566,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0567567567567568,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0568568568568568,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.056956956956957,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0570570570570572,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0571571571571572,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0572572572572574,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0573573573573574,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0574574574574576,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0575575575575575,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0576576576576577,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0577577577577577,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.057857857857858,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.057957957957958,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.058058058058058,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0581581581581583,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0582582582582583,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0583583583583585,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0584584584584584,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0585585585585586,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0586586586586586,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0587587587587588,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.058858858858859,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.058958958958959,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0590590590590592,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0591591591591591,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0592592592592593,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0593593593593593,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0594594594594595,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0595595595595597,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0596596596596597,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.05975975975976,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0598598598598599,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.05995995995996,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.06006006006006,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0601601601601602,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0602602602602602,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0603603603603604,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0604604604604606,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0605605605605606,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0606606606606608,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0607607607607608,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.060860860860861,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.060960960960961,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0610610610610611,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.061161161161161,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0612612612612613,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0613613613613615,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0614614614614615,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0615615615615617,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0616616616616616,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0617617617617618,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0618618618618618,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.061961961961962,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0620620620620622,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0621621621621622,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0622622622622624,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0623623623623624,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0624624624624626,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0625625625625625,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0626626626626627,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0627627627627627,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.062862862862863,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.062962962962963,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.063063063063063,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0631631631631633,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0632632632632633,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0633633633633635,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0634634634634634,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0635635635635636,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0636636636636636,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0637637637637638,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.063863863863864,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.063963963963964,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0640640640640642,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0641641641641642,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0642642642642643,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0643643643643643,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0644644644644645,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0645645645645647,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0646646646646647,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.064764764764765,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0648648648648649,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.064964964964965,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.065065065065065,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0651651651651652,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0652652652652654,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0653653653653654,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0654654654654656,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0655655655655656,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0656656656656658,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0657657657657658,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.065865865865866,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.065965965965966,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0660660660660661,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.066166166166166,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0662662662662663,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0663663663663665,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0664664664664665,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0665665665665667,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0666666666666667,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0667667667667668,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0668668668668668,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.066966966966967,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0670670670670672,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0671671671671672,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0672672672672674,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0673673673673674,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0674674674674676,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0675675675675675,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0676676676676677,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.067767767767768,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.067867867867868,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0679679679679681,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.068068068068068,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0681681681681683,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0682682682682683,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0683683683683685,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0684684684684684,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0685685685685686,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0686686686686688,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0687687687687688,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.068868868868869,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.068968968968969,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0690690690690692,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0691691691691692,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0692692692692694,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0693693693693693,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0694694694694695,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0695695695695697,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0696696696696697,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.06976976976977,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0698698698698699,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.06996996996997,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.07007007007007,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0701701701701702,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0702702702702704,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0703703703703704,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0704704704704706,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0705705705705706,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0706706706706708,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0707707707707708,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.070870870870871,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.070970970970971,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0710710710710711,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0711711711711713,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0712712712712713,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0713713713713715,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0714714714714715,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0715715715715717,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0716716716716717,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0717717717717719,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0718718718718718,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.071971971971972,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0720720720720722,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0721721721721722,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0722722722722724,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0723723723723724,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0724724724724726,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0725725725725725,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0726726726726727,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.072772772772773,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.072872872872873,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0729729729729731,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.073073073073073,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0731731731731733,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0732732732732733,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0733733733733735,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0734734734734734,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0735735735735736,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0736736736736738,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0737737737737738,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.073873873873874,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.073973973973974,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0740740740740742,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0741741741741742,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0742742742742744,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0743743743743743,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0744744744744745,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0745745745745747,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0746746746746747,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.074774774774775,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0748748748748749,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.074974974974975,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.075075075075075,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0751751751751752,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0752752752752754,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0753753753753754,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0754754754754756,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0755755755755756,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0756756756756758,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0757757757757758,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.075875875875876,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.075975975975976,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0760760760760761,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0761761761761763,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0762762762762763,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0763763763763765,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0764764764764765,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0765765765765767,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0766766766766767,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0767767767767769,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0768768768768768,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.076976976976977,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0770770770770772,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0771771771771772,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0772772772772774,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0773773773773774,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0774774774774776,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0775775775775776,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0776776776776777,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.077777777777778,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.077877877877878,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0779779779779781,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.078078078078078,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0781781781781783,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0782782782782783,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0783783783783785,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0784784784784787,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0785785785785786,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0786786786786788,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0787787787787788,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.078878878878879,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.078978978978979,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0790790790790792,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0791791791791792,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0792792792792794,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0793793793793793,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0794794794794795,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0795795795795797,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0796796796796797,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.07977977977978,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0798798798798799,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.07997997997998,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.08008008008008,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0801801801801802,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0802802802802804,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0803803803803804,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0804804804804806,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0805805805805806,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0806806806806808,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0807807807807808,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.080880880880881,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0809809809809812,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0810810810810811,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0811811811811813,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0812812812812813,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0813813813813815,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0814814814814815,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0815815815815817,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0816816816816817,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0817817817817819,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0818818818818818,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.081981981981982,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0820820820820822,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0821821821821822,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0822822822822824,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0823823823823824,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0824824824824826,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0825825825825826,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0826826826826828,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.082782782782783,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.082882882882883,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0829829829829831,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.083083083083083,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0831831831831833,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0832832832832833,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0833833833833835,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0834834834834837,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0835835835835836,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0836836836836838,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0837837837837838,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.083883883883884,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.083983983983984,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0840840840840842,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0841841841841842,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0842842842842844,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0843843843843846,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0844844844844845,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0845845845845847,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0846846846846847,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.084784784784785,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0848848848848849,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.084984984984985,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.085085085085085,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0851851851851853,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0852852852852855,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0853853853853854,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0854854854854856,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0855855855855856,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0856856856856858,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0857857857857858,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.085885885885886,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0859859859859862,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0860860860860861,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0861861861861863,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0862862862862863,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0863863863863865,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0864864864864865,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0865865865865867,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0866866866866867,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0867867867867869,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.086886886886887,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.086986986986987,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0870870870870872,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0871871871871872,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0872872872872874,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0873873873873874,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0874874874874876,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0875875875875876,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0876876876876878,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.087787787787788,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.087887887887888,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0879879879879881,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.088088088088088,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0881881881881883,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0882882882882883,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0883883883883885,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0884884884884887,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0885885885885886,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0886886886886888,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0887887887887888,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.088888888888889,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.088988988988989,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0890890890890892,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0891891891891892,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0892892892892894,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0893893893893896,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0894894894894895,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0895895895895897,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0896896896896897,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.08978978978979,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0898898898898899,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.08998998998999,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.09009009009009,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0901901901901903,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0902902902902905,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0903903903903904,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0904904904904906,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0905905905905906,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0906906906906908,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0907907907907908,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.090890890890891,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0909909909909912,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0910910910910911,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0911911911911913,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0912912912912913,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0913913913913915,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0914914914914915,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0915915915915917,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0916916916916917,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0917917917917919,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.091891891891892,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.091991991991992,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0920920920920922,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0921921921921922,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0922922922922924,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0923923923923924,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0924924924924926,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0925925925925926,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0926926926926928,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.092792792792793,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.092892892892893,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0929929929929931,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.093093093093093,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0931931931931933,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0932932932932933,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0933933933933935,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0934934934934937,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0935935935935936,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0936936936936938,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0937937937937938,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.093893893893894,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.093993993993994,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0940940940940942,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0941941941941944,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0942942942942944,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0943943943943946,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0944944944944945,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0945945945945947,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0946946946946947,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.094794794794795,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0948948948948949,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.094994994994995,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.095095095095095,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0951951951951953,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0952952952952955,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0953953953953954,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0954954954954956,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0955955955955956,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0956956956956958,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0957957957957958,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.095895895895896,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0959959959959962,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0960960960960962,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0961961961961963,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0962962962962963,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0963963963963965,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0964964964964965,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0965965965965967,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.096696696696697,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0967967967967969,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.096896896896897,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.096996996996997,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0970970970970972,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0971971971971972,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0972972972972974,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0973973973973974,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0974974974974976,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0975975975975978,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0976976976976978,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.097797797797798,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.097897897897898,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0979979979979981,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.098098098098098,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0981981981981983,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0982982982982983,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0983983983983985,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0984984984984987,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0985985985985987,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0986986986986989,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0987987987987988,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.098898898898899,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.098998998998999,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0990990990990992,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0991991991991994,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0992992992992994,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0993993993993996,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0994994994994995,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0995995995995997,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0996996996996997,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0997997997998,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.0998998998999,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0
1.1,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0,1.0,1.0,0.0

